Latency in Mesh Networks

In this work, we consider latency in wireless networks, motivated by the need for reliable and low-latency wireless communication for applications such as vehicle-to-vehicle communication and industrial automation. The environment that these applications operate in is often highly dynamic, and, as a result, the wireless network technology used needs to be able to adapt to changing conditions, which makes mesh networking a good fit. Hence, in this work, we consider Thread and Bluetooth Mesh, two prominent mesh networking technologies. We measure one-way point-to-point latency using these technologies and show the cumulative probability distribution of the latency for varying payload size. We carry out the measurements under static conditions in an open-air environment. Our results show that Thread achieves lower latency than Bluetooth Mesh, especially for larger payloads. Furthermore, we show that Thread meets some of the latency targets set out for 5G. However, since Thread networks are slow to adapt to network changes, Thread may still not be suitable for application requiring low latency. Bluetooth mesh, on the other hand, does not meet any of the latency targets, although it is close when the payload is small (less than 11 bytes). Overall, there needs to be further optimization before these technologies can be used for reliable and low-latency communication in dynamic environments.

==> res/bluetooth-mesh/bluetooth_100B_cdf.csv <==
975097, 0.0
975219, 0.0001
975250, 0.0002
975280, 0.0008
975311, 0.0015
975341, 0.0021
975372, 0.0041
975402, 0.0052
975433, 0.0074
975463, 0.01
975494, 0.0152
975524, 0.0219
975555, 0.0288
975585, 0.0365
975616, 0.0485
975646, 0.063
975677, 0.0808
975708, 0.0996
975738, 0.1173
975769, 0.1433
975799, 0.1717
975830, 0.1999
975860, 0.2332
975891, 0.2658
975921, 0.2998
975952, 0.3398
975982, 0.379
976013, 0.4226
976043, 0.4617
976074, 0.4989
976104, 0.5369
976135, 0.5767
976165, 0.6186
976196, 0.6562
976226, 0.688
976257, 0.7184
976287, 0.7458
976318, 0.7727
976348, 0.7971
976379, 0.8189
976409, 0.8375
976440, 0.853
976470, 0.8683
976501, 0.8831
976531, 0.8949
976562, 0.9044
976593, 0.915
976623, 0.9226
976654, 0.9297
976684, 0.9352
976715, 0.9403
976745, 0.9458
976776, 0.9495
976806, 0.9527
976837, 0.9553
976867, 0.9585
976898, 0.9614
976928, 0.9624
976959, 0.9636
976989, 0.9655
977020, 0.967
977050, 0.968
977081, 0.9685
977111, 0.9699
977142, 0.9711
977172, 0.9725
977203, 0.9732
977233, 0.9737
977264, 0.9739
977294, 0.9745
977325, 0.9747
977355, 0.9754
977386, 0.9758
977416, 0.9762
977447, 0.9764
977478, 0.9766
977508, 0.9769
977539, 0.9772
977630, 0.9776
977661, 0.9778
977691, 0.9779
977844, 0.978
978088, 0.9781
981414, 0.9782
982086, 0.9783
982269, 0.9784
982635, 0.9785
984771, 0.9786
985229, 0.9787
985900, 0.9788
986328, 0.9789
987976, 0.979
988128, 0.9791
989196, 0.9792
990142, 0.9793
992950, 0.9794
993713, 0.9795
996063, 0.9796
996124, 0.9797
996490, 0.9799
996551, 0.98
996582, 0.9801
996734, 0.9802
996765, 0.9805
996856, 0.9806
996887, 0.9807
996917, 0.9808
996948, 0.9809
996978, 0.981
997070, 0.9811
997100, 0.9812
997161, 0.9813
997283, 0.9815
997344, 0.9816
997497, 0.9817
997528, 0.9818
997680, 0.9819
997711, 0.982
997802, 0.9821
997894, 0.9822
997924, 0.9823
998046, 0.9825
998199, 0.9826
998352, 0.9827
998413, 0.983
998443, 0.9831
998535, 0.9832
998565, 0.9833
998657, 0.9834
998718, 0.9836
998748, 0.9837
998840, 0.9838
999053, 0.9839
999084, 0.984
999145, 0.9841
999206, 0.9842
999298, 0.9844
999420, 0.9845
999450, 0.9846
999481, 0.9847
999511, 0.985
999755, 0.9851
999816, 0.9852
999938, 0.9853
1000030, 0.9854
1000152, 0.9855
1000183, 0.9856
1000274, 0.9857
1000427, 0.9858
1000457, 0.9859
1000518, 0.986
1000549, 0.9861
1001007, 0.9862
1001068, 0.9863
1001098, 0.9864
1001220, 0.9865
1001312, 0.9866
1001342, 0.9867
1001403, 0.9868
1001434, 0.987
1001464, 0.9871
1001525, 0.9872
1001586, 0.9874
1001617, 0.9876
1001647, 0.9877
1001739, 0.9878
1001861, 0.9879
1002044, 0.988
1002075, 0.9881
1002105, 0.9882
1002136, 0.9883
1002197, 0.9885
1002288, 0.9886
1002319, 0.9888
1002349, 0.9889
1002532, 0.9891
1002868, 0.9892
1002899, 0.9894
1002960, 0.9895
1002990, 0.9896
1003051, 0.9897
1003143, 0.9898
1003204, 0.9899
1003417, 0.99
1003479, 0.9901
1003692, 0.9902
1003875, 0.9903
1003936, 0.9904
1004150, 0.9905
1004302, 0.9906
1004669, 0.9907
1004821, 0.9908
1005371, 0.9909
1005462, 0.991
1005737, 0.9912
1005828, 0.9913
1005889, 0.9914
1005950, 0.9915
1006042, 0.9916
1006072, 0.9918
1006134, 0.992
1006164, 0.9922
1006195, 0.9924
1006225, 0.9925
1006256, 0.9926
1006286, 0.9927
1006347, 0.9928
1006378, 0.993
1006408, 0.9935
1006439, 0.9939
1006469, 0.9941
1006500, 0.9942
1006530, 0.9945
1006561, 0.9947
1006591, 0.995
1006622, 0.9952
1006683, 0.9955
1006744, 0.9956
1006774, 0.9958
1006805, 0.9959
1006866, 0.996
1006958, 0.9961
1006988, 0.9962
1007293, 0.9963
1008270, 0.9964
1008758, 0.9965
1009826, 0.9967
1010070, 0.9968
1010620, 0.9969
1011230, 0.997
1011291, 0.9971
1011505, 0.9972
1011596, 0.9974
1011657, 0.9975
1012817, 0.9976
1013427, 0.9977
1014709, 0.9978
1014801, 0.9979
1015197, 0.998
1015563, 0.9981
1016235, 0.9982
1017822, 0.9983
1017913, 0.9984
1019378, 0.9985
1020172, 0.9986
1020263, 0.9987
1020355, 0.9988
1021972, 0.9989
1024810, 0.999
1026184, 0.9991
1029235, 0.9992
1029266, 0.9993
1029693, 0.9994
1031524, 0.9995
1031646, 0.9996
1033020, 0.9997
1034545, 0.9998
1038177, 0.9999


==> res/bluetooth-mesh/bluetooth_1B_cdf.csv <==
3204, 0.0009
3234, 0.012
3265, 0.0141
3295, 0.0142
3326, 0.0144
3356, 0.0145
3570, 0.0147
3601, 0.0162
3631, 0.0207
3662, 0.0211
3692, 0.0217
3723, 0.0218
3936, 0.0219
3967, 0.0306
3997, 0.554
4028, 0.9561
4058, 0.9711
4089, 0.9815
4119, 0.9859
4150, 0.9879
4180, 0.9881
4211, 0.9882
8483, 0.9883
9918, 0.9884
13854, 0.9885
14678, 0.9886
15411, 0.9887
15533, 0.9888
18676, 0.9889
19134, 0.989
23254, 0.9891
23620, 0.9892
23681, 0.9893
23742, 0.9894
23864, 0.9895
23895, 0.9896
24383, 0.9897
24536, 0.9898
24566, 0.9899
24749, 0.99
25054, 0.9901
25085, 0.9902
25238, 0.9903
25512, 0.9904
25726, 0.9905
25909, 0.9906
26062, 0.9907
26092, 0.9908
26153, 0.9909
26214, 0.991
26367, 0.9911
26519, 0.9912
26611, 0.9913
26641, 0.9914
26672, 0.9915
26702, 0.9916
26763, 0.9917
26794, 0.9918
26947, 0.9919
27038, 0.992
27069, 0.9922
27099, 0.9923
27221, 0.9924
27404, 0.9925
27496, 0.9926
27526, 0.9928
27679, 0.9929
27954, 0.9931
28015, 0.9932
28045, 0.9933
28564, 0.9935
28594, 0.9936
28656, 0.9937
28686, 0.9938
28717, 0.9939
28778, 0.994
28900, 0.9941
28930, 0.9942
28991, 0.9943
29052, 0.9944
29083, 0.9945
29174, 0.9946
29418, 0.9947
29541, 0.9948
29785, 0.9949
29937, 0.995
29998, 0.9951
30151, 0.9952
30181, 0.9955
30242, 0.9956
30426, 0.9957
30609, 0.9958
30731, 0.9959
30761, 0.996
30822, 0.9961
30883, 0.9962
30944, 0.9964
31097, 0.9965
31555, 0.9966
31585, 0.9967
31646, 0.9969
31738, 0.997
31768, 0.9971
31860, 0.9972
32073, 0.9973
32165, 0.9974
32287, 0.9975
32501, 0.9976
32531, 0.9977
32653, 0.9978
32684, 0.9979
32745, 0.998
32806, 0.9981
32897, 0.9982
33111, 0.9983
33203, 0.9984
35766, 0.9985
37048, 0.9986
37811, 0.9987
39764, 0.9988
39886, 0.9989
44372, 0.999
44830, 0.9991
47332, 0.9992
48706, 0.9993
49865, 0.9994
54351, 0.9995
56335, 0.9996
56518, 0.9997
56823, 0.9998
57464, 0.9999


==> res/bluetooth-mesh/bluetooth_1B_cdf_100k.csv <==
2868, 2.0002000200020003e-05
2899, 0.0006600660066006601
2929, 0.02272227222722272
2960, 0.24627462746274628
2990, 0.3123612361236124
3021, 0.3162116211621162
3051, 0.32184218421842187
3082, 0.32321232123212323
3112, 0.3237723772377238
3143, 0.32382238223822385
3173, 0.32388238823882387
3204, 0.3238923892389239
3234, 0.3239023902390239
3265, 0.3243124312431243
3295, 0.326002600260026
3326, 0.48197819781978196
3356, 0.6302730273027303
3387, 0.6333833383338334
3417, 0.6401740174017402
3448, 0.6423642364236424
3479, 0.6435743574357435
3509, 0.6436243624362437
3540, 0.6436443644364437
3570, 0.6436543654365436
3601, 0.6436643664366437
3631, 0.6438543854385439
3662, 0.6445744574457446
3692, 0.7218221822182218
3723, 0.9391339133913391
3753, 0.9572157215721572
3784, 0.9628762876287629
3814, 0.9666966696669667
3845, 0.9678667866786679
3875, 0.9682768276827682
3906, 0.9683468346834684
3936, 0.9683868386838684
3967, 0.9683968396839684
4333, 0.9684068406840685
4394, 0.9684168416841684
4547, 0.9684268426842684
4730, 0.9684368436843684
4943, 0.9684468446844684
5065, 0.9684568456845685
5126, 0.9684668466846684
5187, 0.9684868486848685
5828, 0.9684968496849685
5859, 0.9685068506850685
5920, 0.9685168516851685
5981, 0.9685268526852685
6072, 0.9685368536853686
6164, 0.9685468546854685
6408, 0.9685568556855686
6591, 0.9685668566856686
6652, 0.9685768576857686
6896, 0.9685868586858686
7171, 0.9685968596859686
7202, 0.9686068606860686
7354, 0.9686168616861686
7873, 0.9686268626862686
8361, 0.9686368636863686
8453, 0.9686468646864687
8728, 0.9686568656865686
8880, 0.9686668666866687
8941, 0.9686768676867686
9002, 0.9686868686868687
9216, 0.9686968696869687
9338, 0.9687068706870687
9429, 0.9687268726872688
9826, 0.9687368736873687
10070, 0.9687468746874688
10253, 0.9687568756875687
10467, 0.9687668766876688
10772, 0.9687768776877688
11291, 0.9687868786878688
11413, 0.9687968796879688
11688, 0.9688068806880689
11840, 0.9688168816881688
12084, 0.9688268826882688
12542, 0.9688368836883688
13000, 0.9688468846884688
13153, 0.9688568856885689
14465, 0.9688668866886688
14862, 0.9688768876887689
14953, 0.9688868886888689
15411, 0.9688968896889689
15533, 0.9689068906890689
15930, 0.968916891689169
15960, 0.9689268926892689
16296, 0.968936893689369
16632, 0.9689468946894689
16937, 0.968956895689569
18157, 0.968966896689669
18524, 0.968976897689769
18676, 0.968986898689869
19226, 0.968996899689969
19714, 0.969006900690069
20355, 0.969016901690169
20416, 0.969026902690269
20568, 0.969036903690369
20782, 0.9690469046904691
21148, 0.969056905690569
21392, 0.9690669066906691
21972, 0.969076907690769
22430, 0.9690869086908691
22796, 0.9690969096909691
22979, 0.9691469146914692
23010, 0.9691769176917692
23040, 0.9692269226922692
23071, 0.9693469346934693
23101, 0.9693769376937694
23132, 0.9694169416941694
23162, 0.9694469446944695
23193, 0.9695169516951695
23223, 0.9695869586958696
23254, 0.9696269626962696
23284, 0.9696669666966696
23315, 0.9697369736973698
23345, 0.9697669766976698
23376, 0.9698769876987698
23406, 0.96994699469947
23437, 0.97004700470047
23468, 0.9701070107010701
23498, 0.9701470147014701
23529, 0.9702370237023702
23559, 0.9703070307030703
23590, 0.9703270327032704
23620, 0.9703870387038704
23651, 0.9704070407040704
23681, 0.9704870487048705
23712, 0.9705170517051706
23742, 0.9705970597059705
23773, 0.9707370737073707
23803, 0.9708470847084708
23834, 0.970917091709171
23864, 0.971007100710071
23895, 0.971077107710771
23925, 0.9711871187118711
23956, 0.9713271327132713
23986, 0.9713671367136714
24017, 0.9714171417141714
24047, 0.9715071507150715
24078, 0.9715871587158715
24108, 0.9716571657165717
24139, 0.9717371737173718
24169, 0.9717871787178718
24200, 0.971907190719072
24230, 0.972007200720072
24261, 0.9720972097209721
24291, 0.9721572157215722
24322, 0.9722172217221722
24353, 0.9722872287228723
24383, 0.9724172417241724
24414, 0.9724872487248725
24444, 0.9725572557255726
24475, 0.9726472647264727
24505, 0.9726872687268727
24536, 0.9728172817281728
24566, 0.972967296729673
24597, 0.973037303730373
24627, 0.9731673167316731
24658, 0.9732573257325733
24688, 0.9733673367336734
24719, 0.9734773477347735
24749, 0.9735573557355736
24780, 0.9736373637363737
24810, 0.9736873687368737
24841, 0.9737473747374737
24871, 0.9738273827382739
24902, 0.9739173917391739
24932, 0.9739673967396739
24963, 0.974047404740474
24993, 0.9741174117411742
25024, 0.9741774177417741
25054, 0.9742874287428743
25085, 0.9743874387438743
25115, 0.9744874487448745
25146, 0.9745474547454746
25177, 0.9745974597459746
25207, 0.9747074707470748
25238, 0.9747674767476747
25268, 0.9748874887488749
25299, 0.974997499749975
25329, 0.9750975097509751
25360, 0.9751775177517752
25390, 0.9752775277527753
25421, 0.9753375337533753
25451, 0.9754075407540754
25482, 0.9754975497549755
25512, 0.9755575557555756
25543, 0.9756275627562756
25573, 0.9756975697569757
25604, 0.9757375737573757
25634, 0.9758375837583758
25665, 0.9758975897589759
25695, 0.9759475947594759
25726, 0.976027602760276
25756, 0.9760976097609761
25787, 0.9761776177617761
25817, 0.9762676267626763
25848, 0.9763576357635764
25878, 0.9764776477647765
25909, 0.9766076607660766
25939, 0.9767476747674767
25970, 0.9768576857685769
26000, 0.9769176917691769
26031, 0.976997699769977
26062, 0.977107710771077
26092, 0.9771877187718772
26123, 0.9773077307730773
26153, 0.9774377437743774
26184, 0.9775477547754775
26214, 0.9776177617761777
26245, 0.9777377737773777
26275, 0.9778277827782779
26306, 0.9778977897789779
26336, 0.978027802780278
26367, 0.9781778177817781
26397, 0.9782778277827783
26428, 0.9783578357835784
26458, 0.9783978397839784
26489, 0.9785278527852785
26519, 0.9786578657865787
26550, 0.9787278727872787
26580, 0.9788278827882788
26611, 0.9788578857885789
26641, 0.9789278927892789
26672, 0.9790279027902791
26702, 0.9791579157915792
26733, 0.9792479247924792
26763, 0.9793479347934794
26794, 0.9793979397939794
26824, 0.9794579457945795
26855, 0.9795279527952795
26885, 0.9796079607960796
26916, 0.9796879687968797
26947, 0.9797579757975797
26977, 0.9798879887988798
27008, 0.98000800080008
27038, 0.9801080108010801
27069, 0.9802080208020802
27099, 0.9802880288028802
27130, 0.9803980398039804
27160, 0.9804680468046805
27191, 0.9805580558055805
27221, 0.9806680668066806
27252, 0.9807280728072807
27282, 0.9807980798079808
27313, 0.9808380838083809
27343, 0.9809080908090809
27374, 0.981018101810181
27404, 0.9811281128112811
27435, 0.9812281228122812
27465, 0.9812781278127812
27496, 0.9813481348134814
27526, 0.9814481448144814
27557, 0.9815781578157816
27587, 0.9816881688168817
27618, 0.9817581758175817
27648, 0.9818681868186818
27679, 0.9819181918191819
27709, 0.982008200820082
27740, 0.9821082108210821
27770, 0.9822082208220823
27801, 0.9823182318231823
27832, 0.9824382438243824
27862, 0.9824882488248825
27893, 0.9825882588258826
27923, 0.9826382638263826
27954, 0.9827882788278828
27984, 0.9828782878287828
28015, 0.983028302830283
28045, 0.9831183118311831
28076, 0.9832583258325832
28106, 0.9833583358335833
28137, 0.9834783478347835
28167, 0.9835683568356836
28198, 0.9836983698369837
28228, 0.9837783778377838
28259, 0.9838883888388839
28289, 0.983958395839584
28320, 0.984078407840784
28350, 0.9841184118411841
28381, 0.9842884288428843
28411, 0.9843284328432843
28442, 0.9844884488448845
28472, 0.9846484648464846
28503, 0.9847084708470847
28533, 0.9847884788478848
28564, 0.984948494849485
28594, 0.984998499849985
28625, 0.985048504850485
28656, 0.9850785078507851
28686, 0.9851885188518852
28717, 0.9852885288528853
28747, 0.9853885388538854
28778, 0.9854685468546854
28808, 0.9855385538553856
28839, 0.9856485648564857
28869, 0.9856885688568857
28900, 0.9857685768576858
28930, 0.9858585858585859
28961, 0.985978597859786
28991, 0.986058605860586
29022, 0.9861386138613861
29052, 0.9861786178617862
29083, 0.9862686268626862
29113, 0.9863786378637864
29144, 0.9865086508650865
29174, 0.9865786578657866
29205, 0.9866286628662866
29235, 0.9867286728672867
29266, 0.9867986798679867
29296, 0.9868886888688869
29327, 0.9869886988698869
29357, 0.9870787078707871
29388, 0.9871587158715872
29418, 0.9872387238723872
29449, 0.9873187318731873
29479, 0.9873987398739874
29510, 0.9874687468746874
29541, 0.9876287628762876
29571, 0.9877487748774878
29602, 0.9877987798779878
29632, 0.9878887888788879
29663, 0.987958795879588
29693, 0.9880888088808881
29724, 0.9881488148814882
29754, 0.9882288228822882
29785, 0.9883188318831884
29815, 0.9884188418841884
29846, 0.9884788478847885
29876, 0.9885588558855886
29907, 0.9886588658865887
29937, 0.9887688768876888
29968, 0.9888888888888889
29998, 0.989008900890089
30029, 0.9890989098909891
30059, 0.9891889188918892
30090, 0.9893089308930894
30120, 0.9894089408940894
30151, 0.9894889488948895
30181, 0.9895889588958896
30212, 0.9896689668966897
30242, 0.9898089808980898
30273, 0.9898689868986899
30303, 0.9899289928992899
30334, 0.98998899889989
30364, 0.9901090109010902
30395, 0.9902490249024902
30426, 0.9903490349034904
30456, 0.9904390439043904
30487, 0.9905490549054905
30517, 0.9906190619061906
30548, 0.9906990699069907
30578, 0.9907790779077907
30609, 0.9908690869086909
30639, 0.9909190919091909
30670, 0.991029102910291
30700, 0.9910791079107911
30731, 0.9911591159115911
30761, 0.9912491249124913
30792, 0.9912991299129913
30822, 0.9913591359135914
30853, 0.9914691469146915
30883, 0.9916291629162917
30914, 0.9917391739173917
30944, 0.9918191819181919
30975, 0.991899189918992
31005, 0.9919591959195919
31036, 0.992039203920392
31066, 0.9921292129212921
31097, 0.9921592159215922
31127, 0.9922492249224922
31158, 0.9923192319231923
31188, 0.9924192419241924
31219, 0.9925092509250925
31250, 0.9926392639263927
31280, 0.9926992699269926
31311, 0.9928192819281928
31341, 0.9929492949294929
31372, 0.9930593059305931
31402, 0.9931293129312931
31433, 0.9932493249324933
31463, 0.9933393339333934
31494, 0.9934193419341935
31524, 0.9935593559355935
31555, 0.9936193619361936
31585, 0.9937393739373938
31616, 0.9938093809380938
31646, 0.9938893889388939
31677, 0.9939393939393939
31707, 0.994019401940194
31738, 0.9940994099409941
31768, 0.9942094209420942
31799, 0.9942694269426943
31829, 0.9943194319431943
31860, 0.9944394439443944
31890, 0.9945194519451945
31921, 0.9945894589458946
31951, 0.9946694669466947
31982, 0.9948194819481948
32012, 0.9948994899489949
32043, 0.994999499949995
32073, 0.9950695069506951
32104, 0.9951295129512951
32135, 0.9952295229522953
32165, 0.9952595259525953
32196, 0.9953395339533954
32226, 0.9953995399539954
32257, 0.9954795479547954
32287, 0.9955495549554956
32318, 0.9956095609560957
32348, 0.9957095709570957
32379, 0.9958095809580958
32409, 0.9958895889588959
32440, 0.995949594959496
32470, 0.995989598959896
32501, 0.9960996099609961
32531, 0.9962196219621963
32562, 0.9962796279627962
32592, 0.9962996299629963
32623, 0.9964396439643964
32653, 0.9965296529652965
32684, 0.9965796579657966
32714, 0.9966696669666967
32745, 0.9967996799679968
32775, 0.9968796879687969
32806, 0.996959695969597
32836, 0.997029702970297
32867, 0.9971097109710971
32897, 0.9971897189718972
32928, 0.9972597259725973
32958, 0.9973197319731973
32989, 0.9973697369736974
33020, 0.9974397439743974
33050, 0.9974997499749975
33081, 0.9975497549754976
33111, 0.9975797579757976
33142, 0.9976197619761976
33172, 0.9976397639763976
33203, 0.9977097709770977
33233, 0.9977797779777978
33264, 0.9978097809780978
33294, 0.9978497849784979
33325, 0.9978897889788979
33386, 0.9979397939793979
33447, 0.9979597959795979
33477, 0.997989798979898
33538, 0.998019801980198
33569, 0.998039803980398
33599, 0.998049804980498
33660, 0.9980598059805981
33691, 0.9980798079807981
33782, 0.998089808980898
33843, 0.9980998099809981
34149, 0.9981098109810981
34515, 0.9981198119811981
34606, 0.9981298129812981
34698, 0.9981398139813982
34790, 0.9981598159815982
35034, 0.9981698169816982
35125, 0.9981798179817982
35156, 0.9981898189818982
35461, 0.9981998199819982
35522, 0.9982098209820982
36193, 0.9982198219821983
36224, 0.9982298229822982
36590, 0.9982398239823982
37078, 0.9982498249824983
37231, 0.9982598259825982
37384, 0.9982698269826983
37689, 0.9982798279827982
37719, 0.9982898289828983
38238, 0.9982998299829983
38452, 0.9983098309830983
38635, 0.9983198319831983
38726, 0.9983298329832984
38757, 0.9983398339833983
38909, 0.9983498349834984
39001, 0.9983598359835983
39093, 0.9983698369836984
39733, 0.9983798379837984
40069, 0.9983898389838984
40222, 0.9983998399839984
40405, 0.9984098409840985
40527, 0.9984198419841984
40557, 0.9984298429842984
40588, 0.9984398439843984
40618, 0.9984498449844984
40954, 0.9984598459845985
41046, 0.9984698469846984
41564, 0.9984798479847985
41717, 0.9984898489848985
42022, 0.9984998499849985
42175, 0.9985098509850985
42266, 0.9985198519851985
42510, 0.9985298529852985
43395, 0.9985398539853986
43426, 0.9985498549854985
43609, 0.9985598559855986
43792, 0.9985698569856986
43945, 0.9985798579857986
44921, 0.9985898589858986
45227, 0.9986098609860986
45379, 0.9986198619861986
45898, 0.9986298629862986
45959, 0.9986398639863986
46142, 0.9986498649864987
46203, 0.9986598659865986
46844, 0.9986698669866987
46905, 0.9986798679867986
47027, 0.9986998699869987
47851, 0.9987198719871987
48126, 0.9987298729872988
48217, 0.9987398739873987
48278, 0.9987498749874988
48492, 0.9987698769876988
48522, 0.9987798779877988
48980, 0.9987898789878988
49346, 0.9987998799879988
49468, 0.9988098809880989
49560, 0.9988198819881988
49591, 0.9988298829882988
49682, 0.9988398839883988
49713, 0.9988498849884988
49743, 0.9988598859885989
49865, 0.9988698869886988
50231, 0.9988798879887989
50384, 0.9988898889888989
50537, 0.9988998899889989
50598, 0.9989098909890989
50720, 0.998919891989199
50781, 0.9989298929892989
50872, 0.9989498949894989
51086, 0.998959895989599
51330, 0.998969896989699
51391, 0.998979897989799
51574, 0.998989898989899
51605, 0.998999899989999
51696, 0.999009900990099
51879, 0.999019901990199
52124, 0.999029902990299
52215, 0.999039903990399
52612, 0.999059905990599
52642, 0.9990699069906991
52703, 0.9990899089908991
52734, 0.9990999099909991
52947, 0.9991199119911991
53009, 0.9991299129912992
53070, 0.9991399139913991
53161, 0.9991499149914992
53466, 0.9991599159915991
53558, 0.9991699169916992
53619, 0.9991799179917992
53771, 0.9991999199919992
53863, 0.9992099209920993
53985, 0.9992299229922992
54016, 0.9992499249924992
54077, 0.9992599259925993
54351, 0.9992699269926992
54443, 0.9992799279927993
54473, 0.9992899289928993
54656, 0.9992999299929993
54687, 0.9993199319931994
54748, 0.9993299329932993
54779, 0.9993499349934993
55114, 0.9993599359935994
55358, 0.9993699369936994
55419, 0.9993799379937994
55511, 0.9993899389938994
55541, 0.9994099409940994
55603, 0.9994199419941994
55633, 0.9994299429942994
55664, 0.9994399439943994
55694, 0.9994499449944995
55755, 0.9994599459945994
56121, 0.9994699469946995
56182, 0.9994799479947994
56457, 0.9994899489948995
56488, 0.9994999499949995
56549, 0.9995099509950995
56640, 0.9995199519951995
56701, 0.9995299529952996
56823, 0.9995399539953995
57128, 0.9995499549954996
57189, 0.9995599559955995
57342, 0.9995699569956996
57373, 0.9995799579957996
57403, 0.9995899589958996
57708, 0.9995999599959996
57830, 0.9996099609960996
57922, 0.9996199619961996
58166, 0.9996299629962996
58349, 0.9996399639963996
58410, 0.9996499649964996
58441, 0.9996599659965997
58685, 0.9996699669966996
58715, 0.9996799679967997
58837, 0.9996899689968997
58868, 0.9996999699969997
59020, 0.9997199719971998
59082, 0.9997299729972997
59204, 0.9997399739973998
59417, 0.9997499749974997
59692, 0.9997599759975998
59783, 0.9997699769976998
60211, 0.9997799779977998
60272, 0.9997899789978998
60699, 0.9997999799979999
60729, 0.9998099809980998
60913, 0.9998199819981998
61279, 0.9998299829982998
61645, 0.9998399839983998
62011, 0.9998499849984999
62286, 0.9998599859985998
62377, 0.9998699869986999
62744, 0.9998799879987998
62835, 0.9998899889988999
63049, 0.9999099909990999
63201, 0.9999199919991999
63232, 0.9999299929993
63293, 0.9999399939993999
63354, 0.9999499949995
63690, 0.9999599959996
63751, 0.9999699969997
64697, 0.9999799979998
71166, 0.9999899989999


==> res/bluetooth-mesh/bluetooth_20B_cdf.csv <==
245788, 0.0002
245819, 0.0004
245849, 0.0014
245880, 0.0023
245910, 0.0082
245941, 0.0197
245971, 0.0386
246002, 0.071
246019, 0.0711
246032, 0.1189
246063, 0.1864
246093, 0.2695
246124, 0.3604
246154, 0.45
246185, 0.5438
246215, 0.6225
246246, 0.6952
246276, 0.7527
246307, 0.8014
246337, 0.8416
246368, 0.8723
246398, 0.8998
246429, 0.9201
246459, 0.9338
246490, 0.9437
246520, 0.951
246551, 0.9573
246582, 0.9615
246612, 0.9632
246643, 0.966
246673, 0.9678
246704, 0.969
246734, 0.9702
246765, 0.9718
246795, 0.9731
246826, 0.9743
246856, 0.9759
246887, 0.9771
246917, 0.9787
246948, 0.9808
246978, 0.9823
247009, 0.9833
247039, 0.9846
247070, 0.9855
247100, 0.9863
247131, 0.9867
247161, 0.987
247222, 0.9875
247253, 0.9878
248352, 0.9879
248870, 0.988
252075, 0.9881
254119, 0.9882
254699, 0.9883
262268, 0.9884
266571, 0.9885
266662, 0.9886
266723, 0.9888
266784, 0.9889
266815, 0.989
266937, 0.9891
266967, 0.9892
266998, 0.9893
267028, 0.9895
267059, 0.9896
267303, 0.9897
267395, 0.9898
267608, 0.9899
267913, 0.9901
267944, 0.9902
267974, 0.9903
268066, 0.9904
268127, 0.9905
268157, 0.9906
268218, 0.9908
268432, 0.9909
268463, 0.991
268585, 0.9911
268707, 0.9912
268829, 0.9913
268859, 0.9914
269042, 0.9915
269073, 0.9917
269287, 0.9918
269348, 0.9919
269531, 0.992
269561, 0.9921
269592, 0.9923
269683, 0.9924
269744, 0.9925
269866, 0.9926
269927, 0.9927
270019, 0.9928
270202, 0.993
270233, 0.9932
270385, 0.9934
270507, 0.9935
270538, 0.9936
270568, 0.9937
270751, 0.9938
270812, 0.9939
270843, 0.9941
270965, 0.9942
270996, 0.9943
271209, 0.9944
271270, 0.9945
271423, 0.9946
271514, 0.9947
271606, 0.9948
271850, 0.9949
272094, 0.995
272186, 0.9951
272216, 0.9952
272247, 0.9953
272308, 0.9954
272369, 0.9955
272521, 0.9956
272735, 0.9957
272949, 0.9958
273071, 0.9959
273162, 0.9961
273254, 0.9962
273315, 0.9963
273468, 0.9965
273559, 0.9966
273620, 0.9967
273651, 0.9968
273925, 0.9969
273986, 0.997
274719, 0.9971
274780, 0.9972
275726, 0.9973
275878, 0.9974
275909, 0.9975
276031, 0.9976
276214, 0.9978
276275, 0.9979
276306, 0.998
276367, 0.9981
276397, 0.9982
276428, 0.9984
276489, 0.9986
276519, 0.9988
276580, 0.999
276611, 0.9991
276641, 0.9992
278747, 0.9993
285766, 0.9994
296142, 0.9995
297424, 0.9996
297637, 0.9997
305145, 0.9998
306274, 0.9999


==> res/bluetooth-mesh/bluetooth_50B_cdf.csv <==
26733, 0.0
94299, 0.0001
489044, 0.0002
489074, 0.0004
489105, 0.0006
489166, 0.0009
489196, 0.0012
489227, 0.0017
489257, 0.0021
489288, 0.0027
489318, 0.0034
489349, 0.0049
489379, 0.0063
489410, 0.0092
489440, 0.0141
489471, 0.0211
489501, 0.0286
489532, 0.0398
489562, 0.0534
489593, 0.0728
489624, 0.0988
489654, 0.1305
489685, 0.1622
489715, 0.1988
489746, 0.2412
489776, 0.287
489807, 0.3359
489837, 0.3819
489868, 0.4355
489898, 0.4838
489929, 0.5316
489959, 0.5764
489990, 0.6148
490020, 0.6544
490051, 0.69
490081, 0.7212
490112, 0.7495
490142, 0.7742
490173, 0.7953
490203, 0.8113
490234, 0.8238
490264, 0.8335
490295, 0.8442
490325, 0.8526
490356, 0.8596
490386, 0.8666
490417, 0.8755
490447, 0.8824
490478, 0.8894
490509, 0.8934
490539, 0.8984
490570, 0.9022
490600, 0.9072
490631, 0.9113
490661, 0.9144
490692, 0.9164
490722, 0.9185
490753, 0.9206
490783, 0.9226
490814, 0.9234
490844, 0.9243
490875, 0.925
490905, 0.9258
490936, 0.9262
490966, 0.9264
491027, 0.9265
491058, 0.9268
491088, 0.9269
491149, 0.927
491210, 0.9271
491394, 0.9272
491699, 0.9273
494812, 0.9274
501342, 0.9275
502593, 0.9276
505157, 0.9277
508239, 0.9278
510131, 0.9279
510375, 0.9281
510406, 0.9282
510437, 0.9283
510467, 0.9284
510498, 0.9285
510528, 0.9286
510559, 0.9289
510589, 0.929
510620, 0.9294
510650, 0.9296
510681, 0.9297
510711, 0.9299
510742, 0.9301
510772, 0.9302
510803, 0.9305
510833, 0.9306
510864, 0.931
510894, 0.9312
510925, 0.9314
510955, 0.9316
510986, 0.9319
511016, 0.932
511047, 0.9321
511077, 0.9324
511108, 0.9325
511138, 0.9327
511169, 0.933
511199, 0.9332
511230, 0.9333
511260, 0.9336
511291, 0.9338
511322, 0.9341
511352, 0.9344
511383, 0.9345
511413, 0.9348
511444, 0.9349
511474, 0.9353
511505, 0.9354
511535, 0.9358
511566, 0.936
511596, 0.9362
511627, 0.9368
511688, 0.937
511718, 0.9373
511749, 0.9374
511779, 0.9376
511840, 0.9379
511871, 0.9383
511901, 0.9385
511932, 0.9389
511962, 0.9392
511993, 0.9395
512054, 0.9398
512084, 0.9399
512115, 0.9401
512145, 0.9404
512176, 0.9406
512207, 0.941
512237, 0.9413
512268, 0.9415
512298, 0.9416
512329, 0.9419
512390, 0.9421
512420, 0.9424
512451, 0.9427
512481, 0.943
512542, 0.9434
512573, 0.9436
512603, 0.9439
512634, 0.9442
512664, 0.9446
512695, 0.9448
512725, 0.9449
512786, 0.9451
512817, 0.9452
512878, 0.9456
512939, 0.9458
512969, 0.9459
513000, 0.946
513031, 0.9461
513061, 0.9466
513092, 0.9467
513122, 0.9468
513183, 0.9469
513214, 0.9472
513244, 0.9475
513275, 0.9476
513305, 0.9478
513336, 0.948
513366, 0.9482
513397, 0.9486
513427, 0.9487
513458, 0.9489
513488, 0.9491
513519, 0.9493
513549, 0.9496
513580, 0.9497
513641, 0.9498
513671, 0.9501
513702, 0.9502
513732, 0.9503
513763, 0.9504
513793, 0.9507
513824, 0.9508
513854, 0.9511
513885, 0.9512
513916, 0.9515
513946, 0.9517
513977, 0.952
514007, 0.9522
514038, 0.9524
514068, 0.9527
514099, 0.953
514129, 0.9533
514160, 0.9534
514190, 0.9536
514221, 0.9539
514251, 0.9542
514282, 0.9549
514312, 0.9552
514343, 0.9555
514373, 0.9557
514404, 0.956
514434, 0.9564
514465, 0.9566
514495, 0.9567
514526, 0.957
514587, 0.9574
514617, 0.9575
514648, 0.9578
514678, 0.9579
514709, 0.9581
514739, 0.9582
514801, 0.9587
514831, 0.9588
514862, 0.9592
514892, 0.9595
514923, 0.9597
514953, 0.9601
514984, 0.9603
515014, 0.9605
515045, 0.9607
515106, 0.9609
515136, 0.961
515167, 0.9611
515228, 0.9615
515258, 0.9616
515319, 0.9618
515350, 0.9622
515380, 0.9625
515411, 0.9627
515441, 0.9628
515472, 0.9631
515533, 0.9635
515563, 0.9637
515625, 0.9638
515655, 0.9639
515686, 0.964
515716, 0.9641
515747, 0.9642
515808, 0.9645
515838, 0.9648
515869, 0.965
515930, 0.9651
515960, 0.9653
515991, 0.9655
516021, 0.9659
516052, 0.966
516082, 0.9661
516113, 0.9662
516143, 0.9664
516174, 0.9666
516204, 0.967
516235, 0.9673
516265, 0.9675
516296, 0.9678
516326, 0.9681
516387, 0.9687
516418, 0.969
516448, 0.9693
516479, 0.9696
516510, 0.9697
516540, 0.9698
516571, 0.97
516601, 0.9702
516632, 0.9706
516662, 0.9707
516693, 0.971
516723, 0.9711
516754, 0.9714
516784, 0.9715
516815, 0.9718
516845, 0.9722
516876, 0.9725
516906, 0.9729
516937, 0.9731
516967, 0.9734
516998, 0.9735
517028, 0.9736
517089, 0.9738
517120, 0.9739
517211, 0.9742
517242, 0.9744
517272, 0.9746
517303, 0.9748
517333, 0.9753
517364, 0.9754
517395, 0.9759
517425, 0.9761
517456, 0.9763
517486, 0.9769
517517, 0.9771
517547, 0.9772
517608, 0.9774
517669, 0.9776
517761, 0.9777
517791, 0.9778
517852, 0.9779
517883, 0.978
517913, 0.9781
517974, 0.9782
518005, 0.9783
518035, 0.9784
519439, 0.9785
519744, 0.9786
519775, 0.9787
519805, 0.9788
519897, 0.979
519927, 0.9791
519958, 0.9792
520019, 0.9793
520080, 0.9796
520111, 0.9797
520263, 0.9799
520294, 0.9802
520416, 0.9804
523437, 0.9805
524932, 0.9806
525665, 0.9807
526855, 0.9808
527465, 0.9809
530395, 0.981
531921, 0.9811
533050, 0.9812
535858, 0.9813
536773, 0.9814
537048, 0.9815
538757, 0.9816
539459, 0.9818
539520, 0.9819
539672, 0.982
539764, 0.9821
539794, 0.9822
539825, 0.9824
540008, 0.9825
540100, 0.9827
540130, 0.9828
540191, 0.9829
540252, 0.983
540344, 0.9831
540405, 0.9832
540435, 0.9833
540466, 0.9834
540588, 0.9837
540679, 0.9838
540710, 0.984
540893, 0.9841
540954, 0.9842
540985, 0.9843
541076, 0.9845
541107, 0.9846
541168, 0.9847
541198, 0.9849
541259, 0.985
541320, 0.9851
541381, 0.9852
541442, 0.9853
541534, 0.9854
541564, 0.9856
541625, 0.9857
541809, 0.9858
541839, 0.9859
541931, 0.986
541961, 0.9861
542022, 0.9862
542053, 0.9863
542083, 0.9864
542114, 0.9866
542144, 0.9867
542175, 0.9869
542266, 0.9871
542297, 0.9872
542419, 0.9873
542449, 0.9875
542541, 0.9876
542694, 0.9878
542724, 0.9879
542785, 0.988
542846, 0.9881
542938, 0.9882
543212, 0.9883
543334, 0.9886
543426, 0.9888
543457, 0.9889
543487, 0.989
543548, 0.9891
543670, 0.9893
543792, 0.9894
543853, 0.9895
543884, 0.9896
543945, 0.9897
543975, 0.9898
544067, 0.9899
544097, 0.99
544158, 0.9901
544219, 0.9902
544250, 0.9903
544372, 0.9904
544403, 0.9906
544464, 0.9907
544525, 0.9908
544769, 0.9909
544921, 0.991
544982, 0.9911
545013, 0.9912
545043, 0.9913
545104, 0.9914
545135, 0.9915
545166, 0.9916
545227, 0.9917
545257, 0.992
545349, 0.9921
545379, 0.9922
545410, 0.9923
545623, 0.9924
545654, 0.9925
545684, 0.9926
545745, 0.9927
545837, 0.9928
545898, 0.9929
546112, 0.9931
546142, 0.9932
546325, 0.9933
546356, 0.9934
546386, 0.9935
546569, 0.9936
546630, 0.9937
546722, 0.9938
546844, 0.9939
546905, 0.994
547058, 0.9941
547637, 0.9942
547698, 0.9943
548461, 0.9944
548858, 0.9945
549011, 0.9946
549102, 0.9949
549133, 0.995
549194, 0.9951
549224, 0.9953
549285, 0.9955
549316, 0.9957
549346, 0.9961
549377, 0.9962
549407, 0.9963
549438, 0.9965
549468, 0.9967
549499, 0.9969
549530, 0.9974
549560, 0.9977
549591, 0.9978
549621, 0.998
549652, 0.9984
549713, 0.9985
549743, 0.9988
549774, 0.999
549804, 0.9991
549835, 0.9992
549865, 0.9994
549896, 0.9995
550750, 0.9996
551269, 0.9997
565277, 0.9998
579040, 0.9999


==> res/bluetooth-mesh/bluetooth_90_percentile.csv <==
1, 4028
20, 246429
50, 490570
100, 976562


==> res/bluetooth-mesh/bluetooth_99_percentile.csv <==
1, 24749
20, 267913
50, 544097
100, 1003417


==> res/openthread/openthread_100B_cdf.csv <==
8554, 0.0
8573, 0.001
8574, 0.002
8575, 0.003
8577, 0.004
8582, 0.005
8586, 0.007
8590, 0.008
8613, 0.009
8700, 0.01
8838, 0.011
8860, 0.012
8865, 0.013
8869, 0.015
8870, 0.016
8873, 0.017
8874, 0.018
8875, 0.019
8877, 0.02
8878, 0.021
8879, 0.022
8883, 0.023
8886, 0.026
8891, 0.027
8892, 0.028
8896, 0.029
8897, 0.03
8899, 0.031
8903, 0.032
8905, 0.033
8917, 0.034
8939, 0.035
9149, 0.036
9163, 0.037
9167, 0.038
9170, 0.039
9171, 0.041
9174, 0.042
9175, 0.043
9177, 0.045
9179, 0.046
9180, 0.047
9181, 0.05
9183, 0.051
9187, 0.052
9188, 0.053
9189, 0.055
9193, 0.056
9194, 0.057
9196, 0.06
9197, 0.061
9199, 0.062
9200, 0.064
9203, 0.065
9209, 0.066
9210, 0.068
9211, 0.069
9215, 0.07
9219, 0.071
9223, 0.072
9228, 0.073
9244, 0.074
9296, 0.075
9297, 0.076
9351, 0.077
9429, 0.078
9453, 0.079
9472, 0.08
9473, 0.081
9474, 0.082
9477, 0.084
9479, 0.085
9481, 0.087
9487, 0.088
9489, 0.089
9491, 0.091
9494, 0.092
9495, 0.094
9496, 0.096
9497, 0.098
9498, 0.099
9500, 0.1
9502, 0.101
9503, 0.102
9505, 0.103
9507, 0.104
9509, 0.105
9510, 0.106
9511, 0.107
9512, 0.108
9513, 0.111
9515, 0.113
9519, 0.115
9520, 0.117
9521, 0.118
9522, 0.119
9523, 0.12
9524, 0.122
9525, 0.124
9529, 0.127
9530, 0.128
9531, 0.129
9535, 0.13
9536, 0.131
9537, 0.133
9538, 0.134
9543, 0.136
9544, 0.137
9555, 0.138
9557, 0.139
9621, 0.14
9622, 0.141
9743, 0.142
9764, 0.143
9777, 0.144
9784, 0.145
9789, 0.146
9795, 0.147
9796, 0.15
9797, 0.151
9798, 0.152
9801, 0.153
9802, 0.156
9803, 0.157
9804, 0.158
9807, 0.16
9810, 0.162
9817, 0.166
9819, 0.169
9821, 0.17
9823, 0.171
9825, 0.174
9826, 0.177
9827, 0.179
9828, 0.18
9829, 0.182
9830, 0.183
9831, 0.184
9832, 0.185
9833, 0.186
9834, 0.187
9835, 0.188
9836, 0.19
9837, 0.193
9838, 0.194
9840, 0.195
9841, 0.196
9843, 0.197
9846, 0.199
9847, 0.2
9848, 0.202
9849, 0.203
9850, 0.204
9851, 0.205
9853, 0.207
9861, 0.208
9862, 0.209
9865, 0.21
9870, 0.211
9875, 0.212
9922, 0.213
9923, 0.214
9963, 0.215
10090, 0.216
10093, 0.217
10094, 0.218
10095, 0.219
10098, 0.22
10102, 0.221
10106, 0.222
10110, 0.223
10113, 0.224
10114, 0.225
10117, 0.229
10118, 0.23
10119, 0.231
10120, 0.232
10121, 0.234
10122, 0.238
10126, 0.24
10128, 0.243
10129, 0.244
10133, 0.246
10135, 0.247
10136, 0.248
10138, 0.25
10139, 0.252
10140, 0.253
10141, 0.254
10144, 0.256
10145, 0.257
10146, 0.258
10147, 0.259
10150, 0.261
10152, 0.262
10156, 0.263
10158, 0.266
10159, 0.267
10160, 0.271
10161, 0.272
10162, 0.273
10163, 0.274
10164, 0.275
10165, 0.278
10166, 0.279
10168, 0.28
10170, 0.281
10171, 0.282
10173, 0.285
10174, 0.287
10175, 0.289
10178, 0.29
10179, 0.291
10181, 0.292
10187, 0.293
10191, 0.294
10250, 0.295
10257, 0.296
10270, 0.297
10307, 0.298
10390, 0.299
10404, 0.3
10405, 0.302
10412, 0.303
10414, 0.304
10418, 0.305
10421, 0.306
10432, 0.307
10434, 0.308
10435, 0.309
10436, 0.312
10440, 0.314
10444, 0.315
10445, 0.319
10446, 0.32
10447, 0.321
10450, 0.324
10451, 0.326
10454, 0.327
10455, 0.328
10456, 0.329
10457, 0.332
10458, 0.333
10459, 0.334
10460, 0.336
10461, 0.339
10462, 0.34
10465, 0.342
10466, 0.343
10467, 0.344
10469, 0.346
10470, 0.347
10471, 0.348
10472, 0.351
10473, 0.352
10475, 0.353
10476, 0.355
10477, 0.356
10478, 0.357
10479, 0.358
10480, 0.361
10481, 0.363
10484, 0.365
10485, 0.366
10486, 0.367
10487, 0.369
10488, 0.37
10490, 0.371
10491, 0.376
10492, 0.377
10493, 0.378
10494, 0.379
10495, 0.382
10497, 0.383
10498, 0.384
10499, 0.385
10502, 0.386
10507, 0.387
10509, 0.388
10511, 0.39
10512, 0.391
10518, 0.392
10519, 0.393
10520, 0.394
10522, 0.395
10725, 0.397
10726, 0.398
10728, 0.399
10732, 0.4
10735, 0.401
10742, 0.402
10743, 0.403
10744, 0.404
10745, 0.405
10746, 0.406
10751, 0.407
10753, 0.41
10754, 0.411
10755, 0.413
10756, 0.414
10758, 0.415
10759, 0.416
10760, 0.417
10761, 0.418
10762, 0.419
10763, 0.42
10764, 0.423
10766, 0.425
10767, 0.428
10768, 0.43
10769, 0.432
10770, 0.433
10773, 0.434
10774, 0.435
10776, 0.436
10777, 0.438
10778, 0.439
10781, 0.44
10782, 0.441
10783, 0.442
10784, 0.444
10785, 0.447
10786, 0.448
10787, 0.449
10788, 0.45
10791, 0.452
10792, 0.453
10795, 0.456
10796, 0.458
10797, 0.46
10798, 0.461
10799, 0.462
10800, 0.463
10801, 0.468
10802, 0.469
10803, 0.47
10804, 0.472
10805, 0.474
10806, 0.475
10807, 0.477
10808, 0.478
10809, 0.482
10810, 0.484
10811, 0.485
10813, 0.488
10814, 0.489
10815, 0.49
10817, 0.491
10819, 0.492
10823, 0.493
10824, 0.494
10825, 0.496
10826, 0.497
10830, 0.498
10832, 0.499
10839, 0.5
10860, 0.501
11018, 0.502
11035, 0.503
11043, 0.504
11048, 0.505
11053, 0.506
11054, 0.507
11058, 0.508
11060, 0.509
11061, 0.51
11062, 0.511
11064, 0.513
11066, 0.514
11070, 0.515
11071, 0.516
11072, 0.517
11078, 0.519
11079, 0.52
11082, 0.521
11083, 0.524
11086, 0.525
11087, 0.526
11088, 0.527
11089, 0.528
11091, 0.53
11092, 0.532
11093, 0.534
11094, 0.535
11095, 0.536
11096, 0.537
11097, 0.54
11098, 0.541
11099, 0.543
11100, 0.545
11101, 0.547
11102, 0.548
11104, 0.55
11105, 0.555
11106, 0.557
11107, 0.559
11108, 0.561
11109, 0.562
11110, 0.563
11111, 0.565
11112, 0.566
11113, 0.568
11114, 0.569
11115, 0.57
11116, 0.572
11117, 0.574
11119, 0.577
11120, 0.578
11121, 0.579
11124, 0.58
11125, 0.581
11127, 0.582
11128, 0.583
11129, 0.585
11130, 0.586
11131, 0.588
11133, 0.589
11134, 0.591
11137, 0.593
11144, 0.595
11145, 0.596
11146, 0.597
11149, 0.598
11153, 0.599
11154, 0.6
11173, 0.601
11218, 0.602
11240, 0.603
11374, 0.604
11380, 0.607
11382, 0.608
11383, 0.61
11384, 0.611
11386, 0.612
11387, 0.613
11388, 0.614
11389, 0.617
11392, 0.618
11393, 0.62
11395, 0.623
11396, 0.625
11398, 0.626
11399, 0.628
11400, 0.629
11401, 0.63
11402, 0.631
11403, 0.632
11404, 0.635
11405, 0.638
11406, 0.643
11408, 0.645
11409, 0.646
11410, 0.648
11411, 0.65
11412, 0.651
11413, 0.652
11414, 0.653
11417, 0.654
11418, 0.655
11419, 0.657
11421, 0.66
11422, 0.661
11424, 0.663
11425, 0.664
11426, 0.666
11428, 0.667
11431, 0.668
11433, 0.67
11435, 0.672
11439, 0.674
11440, 0.676
11442, 0.68
11445, 0.682
11446, 0.683
11447, 0.684
11448, 0.685
11449, 0.687
11450, 0.688
11452, 0.689
11454, 0.69
11455, 0.691
11457, 0.692
11469, 0.694
11521, 0.695
11672, 0.696
11687, 0.697
11690, 0.698
11694, 0.699
11699, 0.7
11700, 0.701
11702, 0.702
11704, 0.703
11705, 0.704
11706, 0.705
11707, 0.706
11709, 0.707
11712, 0.708
11714, 0.71
11715, 0.711
11716, 0.713
11718, 0.715
11719, 0.716
11721, 0.717
11724, 0.718
11725, 0.721
11727, 0.723
11728, 0.726
11729, 0.727
11730, 0.729
11731, 0.731
11732, 0.732
11733, 0.734
11734, 0.735
11735, 0.736
11736, 0.737
11739, 0.738
11742, 0.739
11743, 0.74
11744, 0.742
11751, 0.744
11754, 0.746
11756, 0.748
11757, 0.749
11761, 0.75
11764, 0.751
11766, 0.752
11770, 0.753
11771, 0.754
11774, 0.756
11775, 0.758
11777, 0.762
11784, 0.764
11785, 0.765
11787, 0.766
11791, 0.767
11849, 0.768
11993, 0.769
12008, 0.77
12012, 0.771
12017, 0.772
12022, 0.773
12029, 0.774
12032, 0.775
12033, 0.777
12037, 0.778
12038, 0.779
12039, 0.78
12040, 0.781
12041, 0.782
12042, 0.785
12043, 0.786
12045, 0.789
12047, 0.79
12049, 0.791
12050, 0.792
12051, 0.795
12055, 0.797
12056, 0.799
12059, 0.8
12060, 0.801
12061, 0.802
12062, 0.805
12066, 0.807
12067, 0.808
12069, 0.809
12071, 0.811
12072, 0.812
12075, 0.814
12076, 0.815
12079, 0.816
12081, 0.817
12082, 0.818
12086, 0.82
12087, 0.823
12090, 0.825
12091, 0.826
12094, 0.827
12104, 0.828
12109, 0.829
12125, 0.83
12329, 0.831
12330, 0.832
12345, 0.833
12347, 0.834
12348, 0.835
12351, 0.836
12353, 0.837
12363, 0.838
12364, 0.839
12369, 0.84
12370, 0.841
12372, 0.843
12374, 0.844
12375, 0.845
12376, 0.847
12377, 0.848
12378, 0.85
12379, 0.851
12380, 0.852
12381, 0.854
12385, 0.855
12392, 0.856
12393, 0.857
12395, 0.858
12398, 0.859
12401, 0.86
12402, 0.861
12408, 0.862
12410, 0.863
12417, 0.864
12418, 0.866
12420, 0.867
12422, 0.868
12429, 0.869
12430, 0.87
12433, 0.871
12434, 0.872
12436, 0.873
12603, 0.874
12635, 0.875
12649, 0.876
12658, 0.877
12678, 0.878
12688, 0.879
12690, 0.88
12694, 0.881
12702, 0.883
12706, 0.884
12708, 0.885
12709, 0.886
12710, 0.888
12716, 0.889
12718, 0.89
12719, 0.891
12720, 0.892
12725, 0.893
12729, 0.894
12730, 0.895
12733, 0.896
12737, 0.897
12934, 0.898
12963, 0.899
12965, 0.9
12985, 0.901
12993, 0.902
13001, 0.903
13006, 0.904
13023, 0.906
13030, 0.907
13035, 0.908
13036, 0.909
13037, 0.91
13040, 0.911
13122, 0.912
13272, 0.913
13281, 0.914
13298, 0.915
13306, 0.916
13332, 0.917
13614, 0.918
13624, 0.919
13632, 0.92
13633, 0.921
13684, 0.922
13907, 0.923
13924, 0.924
13940, 0.925
14088, 0.926
14267, 0.927
14272, 0.928
14274, 0.929
14280, 0.93
14299, 0.931
14300, 0.932
14503, 0.933
14516, 0.934
14548, 0.935
14549, 0.936
14599, 0.937
14876, 0.938
14880, 0.939
14897, 0.94
14901, 0.941
14904, 0.942
14941, 0.943
14951, 0.944
15024, 0.945
15157, 0.946
15226, 0.947
15229, 0.948
15236, 0.949
15257, 0.95
15262, 0.951
15519, 0.952
15576, 0.953
15601, 0.954
15827, 0.955
16222, 0.956
16440, 0.957
16481, 0.958
16497, 0.959
16503, 0.96
16747, 0.961
16872, 0.962
17160, 0.964
17421, 0.965
17473, 0.966
17478, 0.967
17743, 0.968
18142, 0.969
18738, 0.97
19004, 0.971
19035, 0.972
19682, 0.973
19981, 0.974
20204, 0.975
20313, 0.976
21507, 0.977
21566, 0.978
21625, 0.979
22248, 0.98
22512, 0.981
22885, 0.982
23087, 0.983
23182, 0.984
24805, 0.985
25052, 0.986
26703, 0.987
26730, 0.988
28239, 0.989
29510, 0.99
30181, 0.991
30208, 0.992
33065, 0.993
34043, 0.994
34735, 0.995
38681, 0.996
38813, 0.997
39355, 0.998
55377, 0.999


==> res/openthread/openthread_1B_cdf.csv <==
3198, 0.0001
3199, 0.0002
3200, 0.0006
3204, 0.0007
3205, 0.0008
3206, 0.0013
3207, 0.0014
3208, 0.0016
3209, 0.002
3210, 0.0021
3220, 0.0027
3221, 0.004
3222, 0.0058
3223, 0.0065
3224, 0.0072
3225, 0.0077
3226, 0.0087
3227, 0.0091
3228, 0.0095
3229, 0.0099
3230, 0.0106
3231, 0.0118
3232, 0.0129
3233, 0.0136
3234, 0.014
3235, 0.0142
3236, 0.0148
3237, 0.015
3239, 0.0151
3240, 0.0152
3241, 0.0163
3242, 0.0204
3243, 0.0282
3244, 0.0332
3245, 0.0367
3246, 0.0411
3247, 0.0465
3248, 0.0523
3249, 0.0568
3250, 0.0642
3251, 0.0699
3252, 0.079
3253, 0.0857
3254, 0.0943
3255, 0.0997
3256, 0.1045
3257, 0.1092
3258, 0.1133
3259, 0.115
3260, 0.1165
3261, 0.1188
3262, 0.1205
3263, 0.122
3264, 0.1225
3265, 0.1231
3266, 0.1232
3267, 0.1233
3268, 0.1237
3269, 0.124
3270, 0.1241
3271, 0.1244
3274, 0.1246
3276, 0.1248
3278, 0.1249
3279, 0.125
3297, 0.1251
3301, 0.1252
3305, 0.1253
3334, 0.1254
3343, 0.1255
3352, 0.1257
3353, 0.1259
3355, 0.126
3357, 0.1261
3359, 0.1262
3360, 0.1264
3363, 0.1265
3364, 0.1268
3366, 0.1269
3367, 0.1272
3373, 0.1273
3382, 0.1274
3489, 0.1275
3492, 0.1276
3497, 0.1277
3499, 0.1278
3502, 0.1279
3507, 0.128
3509, 0.1281
3510, 0.1282
3511, 0.1284
3513, 0.1287
3515, 0.1289
3516, 0.1292
3518, 0.1296
3519, 0.1301
3520, 0.1302
3521, 0.1303
3522, 0.1305
3523, 0.131
3524, 0.1313
3525, 0.1316
3526, 0.132
3527, 0.1325
3528, 0.1329
3529, 0.1333
3530, 0.1338
3531, 0.1342
3532, 0.1344
3533, 0.135
3534, 0.136
3535, 0.1374
3536, 0.1389
3537, 0.1412
3538, 0.1431
3539, 0.1455
3540, 0.1477
3541, 0.15
3542, 0.1521
3543, 0.154
3544, 0.1568
3545, 0.159
3546, 0.1628
3547, 0.166
3548, 0.1694
3549, 0.173
3550, 0.1765
3551, 0.1795
3552, 0.183
3553, 0.1864
3554, 0.19
3555, 0.1931
3556, 0.1968
3557, 0.2002
3558, 0.2036
3559, 0.2072
3560, 0.211
3561, 0.2139
3562, 0.2168
3563, 0.2204
3564, 0.2236
3565, 0.2274
3566, 0.2304
3567, 0.2326
3568, 0.2346
3569, 0.2365
3570, 0.2388
3571, 0.2409
3572, 0.2425
3573, 0.2444
3574, 0.2453
3575, 0.2464
3576, 0.2467
3577, 0.2471
3578, 0.2472
3580, 0.2474
3582, 0.2476
3589, 0.2477
3592, 0.2478
3593, 0.2479
3595, 0.248
3604, 0.2481
3617, 0.2482
3641, 0.2483
3644, 0.2484
3646, 0.2485
3648, 0.2487
3649, 0.2488
3650, 0.2489
3652, 0.2491
3656, 0.2492
3658, 0.2493
3662, 0.2495
3663, 0.2496
3668, 0.2497
3669, 0.2498
3670, 0.2499
3672, 0.25
3674, 0.2501
3675, 0.2502
3676, 0.2503
3677, 0.2505
3679, 0.2506
3682, 0.2508
3684, 0.2509
3687, 0.251
3796, 0.2512
3805, 0.2514
3807, 0.2515
3808, 0.2516
3810, 0.2517
3815, 0.2518
3817, 0.2519
3818, 0.252
3819, 0.2522
3820, 0.2524
3822, 0.2526
3823, 0.2527
3824, 0.2529
3825, 0.2533
3826, 0.2543
3827, 0.2551
3828, 0.2553
3829, 0.2555
3830, 0.2558
3831, 0.2563
3833, 0.2566
3835, 0.2572
3836, 0.2573
3837, 0.2577
3838, 0.2585
3839, 0.259
3840, 0.2608
3841, 0.2619
3842, 0.2639
3843, 0.2653
3844, 0.2674
3845, 0.2686
3846, 0.2711
3847, 0.2733
3848, 0.2749
3849, 0.2767
3850, 0.2799
3851, 0.2825
3852, 0.2854
3853, 0.2875
3854, 0.2901
3855, 0.2927
3856, 0.2957
3857, 0.299
3858, 0.3011
3859, 0.3047
3860, 0.3092
3861, 0.311
3862, 0.3147
3863, 0.3175
3864, 0.32
3865, 0.3226
3866, 0.3245
3867, 0.3282
3868, 0.3317
3869, 0.3349
3870, 0.338
3871, 0.341
3872, 0.3428
3873, 0.3463
3874, 0.3476
3875, 0.3505
3876, 0.3534
3877, 0.3555
3878, 0.3571
3879, 0.3584
3880, 0.3591
3881, 0.36
3882, 0.3606
3883, 0.3607
3884, 0.3612
3885, 0.3618
3886, 0.3623
3887, 0.3626
3888, 0.363
3889, 0.3635
3890, 0.3641
3891, 0.3653
3892, 0.3658
3893, 0.3666
3894, 0.367
3895, 0.3674
3896, 0.3682
3897, 0.3685
3898, 0.3688
3899, 0.3692
3900, 0.3697
3901, 0.3699
3902, 0.3701
3903, 0.3702
3904, 0.3704
3905, 0.371
3906, 0.3712
3907, 0.3716
3908, 0.3719
3909, 0.3721
3912, 0.3722
3914, 0.3723
3915, 0.3724
3926, 0.3725
3940, 0.3726
3943, 0.3727
3954, 0.3728
3960, 0.373
3967, 0.3731
3968, 0.3732
3969, 0.3734
3971, 0.3735
3972, 0.3736
3974, 0.3737
3976, 0.3738
3978, 0.3739
3985, 0.374
3988, 0.3741
3989, 0.3742
3994, 0.3743
4011, 0.3744
4133, 0.3745
4135, 0.3746
4137, 0.3747
4144, 0.3748
4152, 0.3749
4153, 0.375
4156, 0.3751
4157, 0.3754
4158, 0.3758
4159, 0.3759
4160, 0.376
4161, 0.3764
4162, 0.3767
4163, 0.3769
4164, 0.3776
4165, 0.3783
4166, 0.3785
4167, 0.3787
4168, 0.3791
4169, 0.3796
4170, 0.38
4171, 0.3805
4172, 0.3813
4173, 0.3816
4174, 0.382
4175, 0.3835
4176, 0.385
4177, 0.3866
4178, 0.3884
4179, 0.3901
4180, 0.3913
4181, 0.3938
4182, 0.3958
4183, 0.3988
4184, 0.4015
4185, 0.4044
4186, 0.4078
4187, 0.4107
4188, 0.4139
4189, 0.4174
4190, 0.421
4191, 0.4256
4192, 0.4296
4193, 0.4337
4194, 0.4384
4195, 0.4414
4196, 0.4439
4197, 0.4483
4198, 0.4514
4199, 0.4556
4200, 0.4596
4201, 0.4631
4202, 0.4661
4203, 0.4698
4204, 0.4739
4205, 0.4771
4206, 0.4806
4207, 0.4831
4208, 0.4854
4209, 0.4872
4210, 0.4894
4211, 0.4909
4212, 0.4924
4213, 0.4938
4214, 0.496
4215, 0.4975
4216, 0.498
4217, 0.4994
4218, 0.4996
4219, 0.5001
4220, 0.5004
4223, 0.5005
4224, 0.5006
4229, 0.5007
4230, 0.5009
4233, 0.501
4251, 0.5011
4255, 0.5012
4278, 0.5013
4287, 0.5014
4288, 0.5015
4298, 0.5016
4299, 0.5017
4300, 0.5018
4306, 0.5019
4308, 0.5021
4310, 0.5022
4312, 0.5023
4315, 0.5025
4317, 0.5027
4318, 0.5029
4321, 0.5031
4322, 0.5032
4325, 0.5033
4335, 0.5034
4436, 0.5036
4437, 0.5037
4441, 0.5038
4448, 0.5039
4450, 0.504
4451, 0.5041
4454, 0.5043
4459, 0.5044
4460, 0.5045
4461, 0.5047
4463, 0.505
4464, 0.5054
4465, 0.5057
4466, 0.5062
4467, 0.5067
4468, 0.5071
4469, 0.5079
4470, 0.5085
4471, 0.509
4472, 0.5094
4474, 0.5096
4475, 0.5099
4476, 0.5103
4477, 0.5112
4478, 0.5115
4479, 0.5116
4480, 0.5125
4481, 0.5136
4482, 0.5152
4483, 0.517
4484, 0.5185
4485, 0.5199
4486, 0.5223
4487, 0.5249
4488, 0.5263
4489, 0.5286
4490, 0.5315
4491, 0.534
4492, 0.5377
4493, 0.5413
4494, 0.5456
4495, 0.5497
4496, 0.5529
4497, 0.5565
4498, 0.5598
4499, 0.563
4500, 0.5663
4501, 0.5693
4502, 0.5725
4503, 0.5758
4504, 0.5788
4505, 0.5826
4506, 0.5853
4507, 0.5891
4508, 0.5915
4509, 0.5949
4510, 0.5977
4511, 0.6007
4512, 0.6034
4513, 0.605
4514, 0.6068
4515, 0.609
4516, 0.6105
4517, 0.6122
4518, 0.6137
4519, 0.6153
4520, 0.6163
4521, 0.6169
4522, 0.6176
4523, 0.6178
4525, 0.618
4531, 0.6181
4535, 0.6182
4537, 0.6183
4541, 0.6184
4557, 0.6185
4566, 0.6186
4589, 0.6187
4592, 0.6188
4594, 0.6189
4596, 0.619
4597, 0.6191
4603, 0.6193
4607, 0.6194
4609, 0.6195
4610, 0.6196
4613, 0.6198
4618, 0.62
4619, 0.6201
4621, 0.6202
4624, 0.6204
4660, 0.6205
4772, 0.6206
4773, 0.6207
4776, 0.6208
4777, 0.6209
4786, 0.621
4787, 0.6211
4789, 0.6212
4793, 0.6213
4794, 0.6216
4795, 0.6221
4796, 0.6226
4797, 0.6227
4798, 0.6229
4799, 0.6231
4801, 0.6232
4802, 0.6233
4803, 0.6239
4804, 0.6243
4805, 0.6245
4806, 0.6247
4807, 0.6251
4808, 0.6258
4809, 0.6264
4810, 0.6268
4811, 0.627
4812, 0.6278
4813, 0.6284
4815, 0.629
4816, 0.6302
4817, 0.632
4818, 0.6335
4819, 0.6356
4820, 0.6371
4821, 0.6385
4822, 0.6405
4823, 0.6422
4824, 0.6435
4825, 0.6457
4826, 0.6491
4827, 0.6523
4828, 0.6552
4829, 0.6587
4830, 0.6616
4831, 0.665
4832, 0.6684
4833, 0.6717
4834, 0.6749
4835, 0.6788
4836, 0.6827
4837, 0.6863
4838, 0.6894
4839, 0.693
4840, 0.6966
4841, 0.7005
4842, 0.7049
4843, 0.709
4844, 0.7137
4845, 0.7164
4846, 0.7187
4847, 0.7215
4848, 0.7247
4849, 0.7276
4850, 0.7306
4851, 0.7324
4852, 0.7341
4853, 0.7357
4854, 0.7369
4855, 0.7381
4856, 0.739
4857, 0.7397
4858, 0.7399
4859, 0.7404
4860, 0.7407
4861, 0.7409
4862, 0.741
4863, 0.7411
4864, 0.7412
4866, 0.7414
4867, 0.7415
4879, 0.7416
4884, 0.7417
4921, 0.7418
4925, 0.7419
4934, 0.742
4935, 0.7421
4940, 0.7422
4945, 0.7425
4947, 0.7428
4953, 0.743
4955, 0.7433
4956, 0.7435
4957, 0.7436
4959, 0.7437
4960, 0.7439
4961, 0.744
4962, 0.7441
4963, 0.7443
4964, 0.7444
5080, 0.7445
5082, 0.7446
5084, 0.7447
5085, 0.7449
5087, 0.745
5088, 0.7451
5089, 0.7452
5091, 0.7453
5093, 0.7454
5094, 0.7455
5095, 0.7456
5096, 0.7457
5099, 0.7458
5100, 0.7462
5101, 0.7464
5102, 0.7465
5103, 0.7466
5104, 0.747
5105, 0.7473
5106, 0.7475
5107, 0.7479
5108, 0.7482
5109, 0.7484
5110, 0.7486
5111, 0.7493
5112, 0.7497
5113, 0.7499
5114, 0.7504
5115, 0.7512
5116, 0.7523
5118, 0.7527
5119, 0.753
5120, 0.7537
5121, 0.7549
5122, 0.7561
5123, 0.7571
5124, 0.7586
5125, 0.7601
5126, 0.762
5127, 0.7641
5128, 0.7667
5129, 0.7689
5130, 0.7711
5131, 0.7738
5132, 0.7766
5133, 0.7794
5134, 0.7834
5135, 0.7868
5136, 0.7913
5137, 0.7949
5138, 0.7974
5139, 0.8018
5140, 0.8061
5141, 0.8102
5142, 0.8138
5143, 0.8165
5144, 0.8199
5145, 0.8242
5146, 0.8272
5147, 0.8313
5148, 0.8349
5149, 0.8377
5150, 0.8419
5151, 0.8448
5152, 0.8469
5153, 0.8495
5154, 0.8522
5155, 0.854
5156, 0.8555
5157, 0.8573
5158, 0.8585
5159, 0.8594
5160, 0.8613
5161, 0.8624
5162, 0.8631
5163, 0.8638
5164, 0.8641
5165, 0.8643
5166, 0.865
5167, 0.8651
5168, 0.8653
5171, 0.8654
5172, 0.8655
5173, 0.8656
5175, 0.8657
5177, 0.8658
5233, 0.8659
5237, 0.866
5238, 0.8661
5244, 0.8662
5246, 0.8663
5247, 0.8664
5250, 0.8665
5251, 0.8666
5252, 0.8668
5255, 0.8669
5259, 0.867
5262, 0.8671
5263, 0.8672
5266, 0.8674
5271, 0.8675
5277, 0.8676
5412, 0.8677
5417, 0.8678
5418, 0.8679
5421, 0.868
5427, 0.8684
5428, 0.8685
5430, 0.8687
5431, 0.8688
5434, 0.8689
5436, 0.8694
5437, 0.8696
5438, 0.8699
5439, 0.8701
5440, 0.8705
5441, 0.8708
5442, 0.871
5443, 0.8714
5444, 0.8721
5445, 0.8724
5446, 0.8727
5447, 0.8731
5448, 0.8737
5449, 0.8741
5450, 0.8745
5451, 0.8748
5452, 0.8751
5453, 0.8754
5454, 0.8757
5455, 0.8763
5456, 0.8773
5457, 0.8783
5458, 0.8799
5459, 0.8813
5460, 0.8835
5461, 0.8857
5462, 0.8877
5463, 0.8904
5464, 0.8932
5465, 0.8961
5466, 0.8992
5467, 0.9029
5468, 0.9057
5469, 0.909
5470, 0.9128
5471, 0.9162
5472, 0.9195
5473, 0.9236
5474, 0.9262
5475, 0.9292
5476, 0.9329
5477, 0.9363
5478, 0.9392
5479, 0.9425
5480, 0.9468
5481, 0.9507
5482, 0.9549
5483, 0.9588
5484, 0.9623
5485, 0.9655
5486, 0.9679
5487, 0.9707
5488, 0.9741
5489, 0.9766
5490, 0.9796
5491, 0.9817
5492, 0.9837
5493, 0.9866
5494, 0.9883
5495, 0.9897
5496, 0.9907
5497, 0.9919
5498, 0.9926
5499, 0.993
5500, 0.9933
5501, 0.994
5502, 0.9942
5503, 0.9944
5506, 0.9945
5509, 0.9947
5511, 0.9948
5512, 0.9949
5563, 0.995
5567, 0.9951
5573, 0.9952
5574, 0.9953
5583, 0.9954
5584, 0.9955
5585, 0.9956
5586, 0.9957
5587, 0.9958
5589, 0.996
5591, 0.9961
5592, 0.9962
5593, 0.9964
5594, 0.9965
5596, 0.9966
5599, 0.9967
5600, 0.9968
5601, 0.9969
5603, 0.997
5607, 0.9971
5735, 0.9972
6051, 0.9973
6076, 0.9974
6699, 0.9975
7015, 0.9976
7048, 0.9977
7062, 0.9978
7656, 0.9979
7982, 0.998
8022, 0.9981
8626, 0.9982
8655, 0.9983
8656, 0.9984
8969, 0.9985
9238, 0.9986
9300, 0.9987
9585, 0.9988
9610, 0.9989
10549, 0.999
11422, 0.9991
14034, 0.9992
14674, 0.9993
16878, 0.9994
17565, 0.9995
18817, 0.9996
20029, 0.9997
20408, 0.9998
21395, 0.9999


==> res/openthread/openthread_1B_cdf_100k.csv <==
3211, 1e-05
3212, 2e-05
3213, 6e-05
3214, 0.00012
3215, 0.00026
3216, 0.0003
3217, 0.00035
3218, 0.00036
3219, 0.0004
3220, 0.00041
3221, 0.00045
3222, 0.00049
3223, 0.00055
3224, 0.00058
3225, 0.00062
3226, 0.00069
3227, 0.00071
3229, 0.00073
3232, 0.00078
3233, 0.00114
3234, 0.00194
3235, 0.00291
3236, 0.00431
3237, 0.00535
3238, 0.00638
3239, 0.00741
3240, 0.00825
3241, 0.00882
3242, 0.00949
3243, 0.01001
3244, 0.0107
3245, 0.01151
3246, 0.01237
3247, 0.01302
3248, 0.01364
3249, 0.01423
3250, 0.01458
3251, 0.01479
3252, 0.01488
3253, 0.01514
3254, 0.01609
3255, 0.01789
3256, 0.02101
3257, 0.02571
3258, 0.03175
3259, 0.03773
3260, 0.04396
3261, 0.05023
3262, 0.05632
3263, 0.06196
3264, 0.06691
3265, 0.07284
3266, 0.07861
3267, 0.08456
3268, 0.09035
3269, 0.09591
3270, 0.10069
3271, 0.10495
3272, 0.10822
3273, 0.11123
3274, 0.11388
3275, 0.11579
3276, 0.1171
3277, 0.11818
3278, 0.11906
3279, 0.11946
3280, 0.11983
3281, 0.12007
3282, 0.12037
3283, 0.12048
3284, 0.12058
3285, 0.12063
3286, 0.12067
3287, 0.12072
3289, 0.12073
3291, 0.12074
3296, 0.12075
3306, 0.12076
3310, 0.12077
3311, 0.12078
3315, 0.12079
3316, 0.1208
3320, 0.12081
3322, 0.12083
3324, 0.12085
3326, 0.12086
3327, 0.12087
3330, 0.12088
3332, 0.12089
3334, 0.1209
3337, 0.12091
3339, 0.12092
3340, 0.12093
3352, 0.12095
3353, 0.12097
3356, 0.12098
3357, 0.12099
3359, 0.121
3361, 0.12101
3364, 0.12102
3365, 0.12104
3367, 0.12105
3368, 0.12106
3369, 0.12109
3370, 0.12112
3371, 0.12115
3372, 0.12122
3373, 0.1213
3374, 0.12134
3375, 0.12147
3376, 0.12155
3377, 0.12167
3378, 0.12177
3379, 0.12188
3380, 0.12204
3381, 0.1222
3382, 0.12228
3383, 0.12238
3384, 0.12247
3385, 0.12259
3386, 0.12268
3387, 0.12279
3388, 0.12289
3389, 0.12303
3390, 0.12307
3391, 0.12313
3392, 0.1232
3393, 0.12324
3394, 0.12329
3395, 0.1233
3398, 0.12331
3419, 0.12332
3506, 0.12333
3507, 0.12334
3510, 0.12337
3513, 0.12338
3514, 0.12339
3515, 0.12341
3516, 0.12342
3517, 0.12344
3518, 0.12347
3519, 0.12349
3520, 0.1235
3521, 0.12351
3522, 0.12352
3523, 0.12357
3524, 0.1236
3525, 0.12365
3526, 0.12374
3527, 0.12389
3528, 0.12411
3529, 0.1243
3530, 0.12459
3531, 0.12488
3532, 0.12529
3533, 0.12561
3534, 0.12601
3535, 0.12627
3536, 0.12659
3537, 0.12697
3538, 0.12752
3539, 0.12804
3540, 0.12854
3541, 0.12906
3542, 0.12949
3543, 0.12999
3544, 0.13041
3545, 0.13105
3546, 0.13158
3547, 0.13217
3548, 0.13285
3549, 0.13384
3550, 0.13538
3551, 0.13743
3552, 0.13955
3553, 0.14197
3554, 0.14446
3555, 0.14684
3556, 0.14952
3557, 0.15218
3558, 0.15513
3559, 0.15803
3560, 0.16105
3561, 0.16445
3562, 0.16792
3563, 0.17148
3564, 0.17532
3565, 0.17891
3566, 0.18268
3567, 0.18628
3568, 0.18967
3569, 0.19298
3570, 0.19659
3571, 0.20001
3572, 0.20345
3573, 0.20672
3574, 0.2099
3575, 0.21321
3576, 0.21683
3577, 0.22062
3578, 0.2238
3579, 0.22658
3580, 0.22931
3581, 0.23143
3582, 0.23342
3583, 0.23522
3584, 0.23694
3585, 0.23842
3586, 0.23984
3587, 0.24098
3588, 0.242
3589, 0.24289
3590, 0.2436
3591, 0.24397
3592, 0.24427
3593, 0.24454
3594, 0.24472
3595, 0.24476
3596, 0.24483
3597, 0.24485
3598, 0.24487
3599, 0.24491
3600, 0.24495
3602, 0.24497
3603, 0.24499
3605, 0.24501
3607, 0.24502
3608, 0.24503
3614, 0.24505
3617, 0.24506
3620, 0.24507
3622, 0.24509
3628, 0.24511
3636, 0.24512
3640, 0.24513
3642, 0.24514
3645, 0.24515
3648, 0.24516
3654, 0.24517
3659, 0.24518
3660, 0.24519
3663, 0.2452
3665, 0.24523
3666, 0.24524
3667, 0.24526
3668, 0.24528
3669, 0.24531
3670, 0.24536
3671, 0.24543
3672, 0.24549
3673, 0.24555
3674, 0.2456
3675, 0.24564
3676, 0.24568
3677, 0.24573
3678, 0.24584
3679, 0.24588
3680, 0.24593
3681, 0.246
3682, 0.24609
3683, 0.24614
3684, 0.24619
3685, 0.24625
3686, 0.24632
3687, 0.24641
3688, 0.24649
3689, 0.24654
3690, 0.24663
3691, 0.24674
3692, 0.24682
3693, 0.24689
3694, 0.24692
3695, 0.24696
3696, 0.24699
3697, 0.24703
3698, 0.24706
3699, 0.2471
3700, 0.24715
3701, 0.24718
3702, 0.24719
3703, 0.2472
3704, 0.24722
3706, 0.24723
3715, 0.24724
3716, 0.24725
3747, 0.24726
3810, 0.24727
3812, 0.24728
3814, 0.24729
3816, 0.2473
3817, 0.24734
3818, 0.24735
3820, 0.24738
3822, 0.24739
3823, 0.24741
3824, 0.24743
3825, 0.24744
3826, 0.24745
3827, 0.24746
3828, 0.24747
3829, 0.24748
3830, 0.24752
3831, 0.24759
3832, 0.24773
3833, 0.24783
3834, 0.24804
3835, 0.24829
3836, 0.2485
3837, 0.2488
3838, 0.24913
3839, 0.24948
3840, 0.24971
3841, 0.25003
3842, 0.25039
3843, 0.25074
3844, 0.25109
3845, 0.25155
3846, 0.25209
3847, 0.25251
3848, 0.25288
3849, 0.25326
3850, 0.25361
3851, 0.25417
3852, 0.25479
3853, 0.25562
3854, 0.25662
3855, 0.25796
3856, 0.25946
3857, 0.26113
3858, 0.26304
3859, 0.26531
3860, 0.26746
3861, 0.26964
3862, 0.27201
3863, 0.27435
3864, 0.27687
3865, 0.27923
3866, 0.28219
3867, 0.28482
3868, 0.28791
3869, 0.29133
3870, 0.29432
3871, 0.29767
3872, 0.30099
3873, 0.30403
3874, 0.30699
3875, 0.30998
3876, 0.31315
3877, 0.31631
3878, 0.31929
3879, 0.3227
3880, 0.3258
3881, 0.32893
3882, 0.33229
3883, 0.3352
3884, 0.3378
3885, 0.34011
3886, 0.34233
3887, 0.34408
3888, 0.34584
3889, 0.34812
3890, 0.34992
3891, 0.35175
3892, 0.35355
3893, 0.35493
3894, 0.35602
3895, 0.3571
3896, 0.35798
3897, 0.35873
3898, 0.35944
3899, 0.36009
3900, 0.36074
3901, 0.36129
3902, 0.36174
3903, 0.36229
3904, 0.36273
3905, 0.36322
3906, 0.36376
3907, 0.36426
3908, 0.36464
3909, 0.36509
3910, 0.36557
3911, 0.366
3912, 0.36643
3913, 0.3669
3914, 0.36725
3915, 0.36771
3916, 0.36811
3917, 0.36843
3918, 0.36874
3919, 0.369
3920, 0.36916
3921, 0.36938
3922, 0.36955
3923, 0.36968
3924, 0.36982
3925, 0.36989
3926, 0.36998
3927, 0.37013
3928, 0.37022
3929, 0.37023
3930, 0.37029
3931, 0.37031
3936, 0.37033
3939, 0.37034
3941, 0.37035
3942, 0.37036
3951, 0.37038
3954, 0.37039
3958, 0.3704
3961, 0.37041
3963, 0.37042
3964, 0.37045
3966, 0.37046
3967, 0.37049
3969, 0.3705
3970, 0.37055
3971, 0.37057
3972, 0.37059
3973, 0.37062
3974, 0.37065
3975, 0.37069
3976, 0.37074
3977, 0.37075
3978, 0.37076
3979, 0.37078
3980, 0.3708
3981, 0.3709
3982, 0.37094
3983, 0.37096
3984, 0.37105
3985, 0.37111
3986, 0.37115
3987, 0.37122
3988, 0.37128
3989, 0.37133
3990, 0.37141
3991, 0.37146
3992, 0.37153
3993, 0.37158
3994, 0.37161
3995, 0.37169
3996, 0.37174
3997, 0.37182
3998, 0.37188
3999, 0.37193
4000, 0.37203
4001, 0.37206
4002, 0.37212
4003, 0.37213
4004, 0.37217
4005, 0.37225
4006, 0.37227
4007, 0.37228
4008, 0.37231
4009, 0.37232
4010, 0.37233
4011, 0.37235
4012, 0.37237
4013, 0.37239
4014, 0.3724
4015, 0.37242
4016, 0.37245
4018, 0.37246
4019, 0.37247
4020, 0.37248
4021, 0.37249
4022, 0.3725
4023, 0.37251
4026, 0.37252
4027, 0.37254
4028, 0.37256
4029, 0.37258
4030, 0.37259
4032, 0.3726
4034, 0.37261
4036, 0.37262
4037, 0.37263
4038, 0.37264
4039, 0.37265
4144, 0.37266
4148, 0.37267
4150, 0.37269
4152, 0.37271
4153, 0.37273
4154, 0.37275
4155, 0.37279
4156, 0.37284
4157, 0.37287
4158, 0.3729
4159, 0.37293
4160, 0.37294
4161, 0.37295
4162, 0.37297
4163, 0.37299
4164, 0.373
4165, 0.37306
4166, 0.37315
4167, 0.37326
4168, 0.37343
4169, 0.37376
4170, 0.37401
4171, 0.3742
4172, 0.37451
4173, 0.37487
4174, 0.37521
4175, 0.37554
4176, 0.37591
4177, 0.37634
4178, 0.37682
4179, 0.37733
4180, 0.37788
4181, 0.3784
4182, 0.37882
4183, 0.37928
4184, 0.37976
4185, 0.38031
4186, 0.38077
4187, 0.38141
4188, 0.38228
4189, 0.38319
4190, 0.38438
4191, 0.38592
4192, 0.38753
4193, 0.38956
4194, 0.39167
4195, 0.39417
4196, 0.39678
4197, 0.39953
4198, 0.40242
4199, 0.4054
4200, 0.40845
4201, 0.41158
4202, 0.41494
4203, 0.41833
4204, 0.42182
4205, 0.42549
4206, 0.42898
4207, 0.43245
4208, 0.43599
4209, 0.43965
4210, 0.44326
4211, 0.44702
4212, 0.45034
4213, 0.45351
4214, 0.45671
4215, 0.45987
4216, 0.46356
4217, 0.46702
4218, 0.47033
4219, 0.47335
4220, 0.47639
4221, 0.479
4222, 0.48142
4223, 0.4835
4224, 0.48542
4225, 0.48724
4226, 0.48875
4227, 0.49014
4228, 0.49131
4229, 0.49246
4230, 0.49339
4231, 0.49401
4232, 0.49444
4233, 0.4949
4234, 0.49521
4235, 0.49544
4236, 0.49557
4237, 0.49569
4238, 0.4957
4239, 0.49574
4240, 0.49578
4241, 0.49582
4242, 0.49584
4244, 0.49585
4245, 0.49588
4247, 0.49589
4252, 0.4959
4266, 0.49591
4267, 0.49592
4268, 0.49593
4270, 0.49594
4275, 0.49595
4278, 0.49596
4280, 0.49597
4281, 0.49599
4289, 0.49601
4291, 0.49603
4292, 0.49604
4293, 0.49606
4297, 0.49607
4298, 0.49609
4302, 0.4961
4304, 0.49612
4305, 0.49613
4306, 0.49616
4307, 0.49621
4308, 0.49624
4309, 0.49627
4310, 0.49636
4311, 0.49638
4312, 0.49644
4313, 0.49646
4314, 0.49649
4315, 0.49657
4316, 0.49664
4317, 0.4967
4318, 0.49675
4319, 0.4968
4320, 0.49687
4321, 0.49691
4322, 0.49695
4323, 0.49706
4324, 0.49712
4325, 0.49723
4326, 0.49729
4327, 0.49735
4328, 0.49742
4329, 0.49752
4330, 0.49759
4331, 0.49766
4332, 0.49774
4333, 0.4978
4334, 0.49785
4335, 0.49792
4336, 0.49793
4337, 0.498
4338, 0.49805
4339, 0.49812
4340, 0.49816
4341, 0.49818
4342, 0.49821
4343, 0.49823
4344, 0.49826
4345, 0.49829
4347, 0.4983
4348, 0.49832
4362, 0.49833
4366, 0.49834
4376, 0.49835
4448, 0.49836
4453, 0.49837
4454, 0.49838
4457, 0.4984
4458, 0.49841
4459, 0.49844
4460, 0.49847
4463, 0.49849
4464, 0.49851
4465, 0.49856
4467, 0.49858
4468, 0.49859
4469, 0.49862
4470, 0.49868
4471, 0.49875
4472, 0.49887
4473, 0.49899
4474, 0.49921
4475, 0.4994
4476, 0.49968
4477, 0.49997
4478, 0.50028
4479, 0.50058
4480, 0.50095
4481, 0.5013
4482, 0.50155
4483, 0.50205
4484, 0.50242
4485, 0.50284
4486, 0.50328
4487, 0.50387
4488, 0.50433
4489, 0.50482
4490, 0.50535
4491, 0.50594
4492, 0.50651
4493, 0.50736
4494, 0.50808
4495, 0.50918
4496, 0.51056
4497, 0.5122
4498, 0.51417
4499, 0.51634
4500, 0.51844
4501, 0.52073
4502, 0.52339
4503, 0.52636
4504, 0.52899
4505, 0.53204
4506, 0.53499
4507, 0.53832
4508, 0.54191
4509, 0.54544
4510, 0.54907
4511, 0.55288
4512, 0.55644
4513, 0.55997
4514, 0.56367
4515, 0.5672
4516, 0.57076
4517, 0.57409
4518, 0.57717
4519, 0.58043
4520, 0.58353
4521, 0.58688
4522, 0.59037
4523, 0.59386
4524, 0.59734
4525, 0.60046
4526, 0.60308
4527, 0.6055
4528, 0.60731
4529, 0.60913
4530, 0.61098
4531, 0.61247
4532, 0.61379
4533, 0.61512
4534, 0.61635
4535, 0.61714
4536, 0.61765
4537, 0.61827
4538, 0.61867
4539, 0.61889
4540, 0.61903
4541, 0.61916
4542, 0.6192
4543, 0.61922
4544, 0.61928
4546, 0.61931
4547, 0.61935
4548, 0.61936
4550, 0.61937
4553, 0.61938
4556, 0.61939
4557, 0.6194
4560, 0.61941
4562, 0.61942
4567, 0.61944
4571, 0.61946
4573, 0.61947
4576, 0.61949
4579, 0.6195
4582, 0.61951
4583, 0.61952
4588, 0.61953
4590, 0.61954
4591, 0.61955
4597, 0.61956
4598, 0.61957
4603, 0.61958
4605, 0.61959
4606, 0.6196
4607, 0.61961
4608, 0.61963
4609, 0.61968
4610, 0.61973
4611, 0.61974
4612, 0.61975
4614, 0.61979
4615, 0.61987
4616, 0.61992
4617, 0.61996
4618, 0.62004
4619, 0.62009
4620, 0.62011
4621, 0.62018
4622, 0.62023
4623, 0.62029
4624, 0.62036
4625, 0.62041
4626, 0.62049
4627, 0.62057
4628, 0.62064
4629, 0.62073
4630, 0.62078
4631, 0.62087
4632, 0.6209
4633, 0.62104
4634, 0.62111
4635, 0.62119
4636, 0.62123
4637, 0.62131
4638, 0.62136
4639, 0.6214
4640, 0.62146
4641, 0.6215
4642, 0.62153
4643, 0.62159
4644, 0.62163
4645, 0.62169
4646, 0.62171
4647, 0.62175
4648, 0.62179
4650, 0.62181
4651, 0.62182
4652, 0.62183
4656, 0.62184
4659, 0.62185
4660, 0.62186
4785, 0.62187
4788, 0.62188
4789, 0.62189
4792, 0.62191
4794, 0.62192
4796, 0.62193
4797, 0.62195
4798, 0.62196
4799, 0.62198
4800, 0.62201
4801, 0.62206
4802, 0.62207
4803, 0.62209
4804, 0.62212
4805, 0.62215
4806, 0.62218
4807, 0.62224
4808, 0.62238
4809, 0.62253
4810, 0.62288
4811, 0.62312
4812, 0.6234
4813, 0.62363
4814, 0.62398
4815, 0.62428
4816, 0.62458
4817, 0.62495
4818, 0.62538
4819, 0.62579
4820, 0.6262
4821, 0.62657
4822, 0.62699
4823, 0.62743
4824, 0.62785
4825, 0.62841
4826, 0.62892
4827, 0.62934
4828, 0.63003
4829, 0.6309
4830, 0.63194
4831, 0.63317
4832, 0.63494
4833, 0.63718
4834, 0.6394
4835, 0.64172
4836, 0.64443
4837, 0.64691
4838, 0.6493
4839, 0.6525
4840, 0.65557
4841, 0.65864
4842, 0.6619
4843, 0.6653
4844, 0.66893
4845, 0.67241
4846, 0.67558
4847, 0.67918
4848, 0.68308
4849, 0.68671
4850, 0.68997
4851, 0.69336
4852, 0.69681
4853, 0.70057
4854, 0.70455
4855, 0.70811
4856, 0.7116
4857, 0.71515
4858, 0.71888
4859, 0.72253
4860, 0.72569
4861, 0.72842
4862, 0.73101
4863, 0.73327
4864, 0.73521
4865, 0.73731
4866, 0.73896
4867, 0.74039
4868, 0.74159
4869, 0.74305
4870, 0.74394
4871, 0.74472
4872, 0.74526
4873, 0.74571
4874, 0.74608
4875, 0.74637
4876, 0.74651
4877, 0.74656
4878, 0.74663
4879, 0.74667
4880, 0.7467
4881, 0.74675
4882, 0.74676
4883, 0.74678
4885, 0.7468
4886, 0.74684
4887, 0.74685
4888, 0.74686
4889, 0.74687
4892, 0.74688
4900, 0.74689
4905, 0.7469
4909, 0.74691
4912, 0.74692
4915, 0.74693
4917, 0.74696
4924, 0.74697
4928, 0.74698
4929, 0.74699
4933, 0.747
4935, 0.74701
4940, 0.74702
4944, 0.74705
4945, 0.74706
4947, 0.74709
4948, 0.74711
4949, 0.74715
4950, 0.74718
4951, 0.74726
4952, 0.74727
4953, 0.7473
4954, 0.74743
4955, 0.7475
4956, 0.74754
4957, 0.74759
4958, 0.74771
4959, 0.74777
4960, 0.74784
4961, 0.74795
4962, 0.74798
4963, 0.74807
4964, 0.74814
4965, 0.74824
4966, 0.74827
4967, 0.74838
4968, 0.74841
4969, 0.74849
4970, 0.74851
4971, 0.74856
4972, 0.74863
4973, 0.7487
4974, 0.74874
4975, 0.74883
4976, 0.74892
4977, 0.74895
4978, 0.74899
4979, 0.74904
4980, 0.74907
4981, 0.7491
4982, 0.74913
4983, 0.74914
4984, 0.74918
4985, 0.74919
4987, 0.74922
4991, 0.74923
4992, 0.74924
4993, 0.74925
5093, 0.74926
5094, 0.74927
5095, 0.74929
5096, 0.7493
5099, 0.74933
5100, 0.74936
5101, 0.74938
5103, 0.74942
5104, 0.74945
5105, 0.74946
5106, 0.74948
5107, 0.7495
5108, 0.74953
5109, 0.74955
5110, 0.74956
5112, 0.74965
5113, 0.74978
5114, 0.75
5115, 0.75017
5116, 0.75046
5117, 0.75067
5118, 0.75098
5119, 0.7512
5120, 0.75154
5121, 0.75187
5122, 0.75223
5123, 0.75259
5124, 0.75307
5125, 0.75345
5126, 0.75378
5127, 0.75427
5128, 0.75472
5129, 0.75522
5130, 0.75567
5131, 0.7562
5132, 0.75668
5133, 0.75741
5134, 0.75814
5135, 0.75907
5136, 0.76042
5137, 0.76225
5138, 0.76407
5139, 0.766
5140, 0.76808
5141, 0.77072
5142, 0.7731
5143, 0.77557
5144, 0.77836
5145, 0.78137
5146, 0.78416
5147, 0.7876
5148, 0.79085
5149, 0.79456
5150, 0.79833
5151, 0.80153
5152, 0.80485
5153, 0.80832
5154, 0.81168
5155, 0.81497
5156, 0.8184
5157, 0.82177
5158, 0.82531
5159, 0.82886
5160, 0.83249
5161, 0.83592
5162, 0.83959
5163, 0.84331
5164, 0.84647
5165, 0.84998
5166, 0.85295
5167, 0.85564
5168, 0.85774
5169, 0.85989
5170, 0.8617
5171, 0.86333
5172, 0.86466
5173, 0.86642
5174, 0.86746
5175, 0.86845
5176, 0.86901
5177, 0.86942
5178, 0.86986
5179, 0.87025
5180, 0.87039
5181, 0.87053
5182, 0.87063
5183, 0.87065
5184, 0.87066
5185, 0.87068
5186, 0.8707
5187, 0.87072
5188, 0.87073
5189, 0.87075
5191, 0.87077
5192, 0.87079
5194, 0.87082
5196, 0.87083
5202, 0.87084
5203, 0.87085
5205, 0.87086
5209, 0.87087
5212, 0.87088
5221, 0.87089
5223, 0.87091
5224, 0.87092
5234, 0.87093
5235, 0.87094
5236, 0.87095
5237, 0.87096
5240, 0.87097
5242, 0.87098
5248, 0.871
5250, 0.87101
5251, 0.87104
5252, 0.8711
5253, 0.87111
5254, 0.87113
5255, 0.87115
5256, 0.87119
5257, 0.87124
5258, 0.87127
5259, 0.87131
5260, 0.87135
5261, 0.8714
5262, 0.87148
5263, 0.87154
5264, 0.87165
5265, 0.8717
5266, 0.87175
5267, 0.8718
5268, 0.8719
5269, 0.87201
5270, 0.87207
5271, 0.87215
5272, 0.87224
5273, 0.87232
5274, 0.87241
5275, 0.87243
5276, 0.87253
5277, 0.87262
5278, 0.87267
5279, 0.87273
5280, 0.87277
5281, 0.87285
5282, 0.87286
5283, 0.87292
5284, 0.87299
5285, 0.87304
5286, 0.87309
5287, 0.87311
5288, 0.87314
5289, 0.87316
5290, 0.87317
5291, 0.8732
5292, 0.87321
5295, 0.87322
5296, 0.87323
5299, 0.87324
5426, 0.87325
5430, 0.87327
5431, 0.87328
5432, 0.87331
5433, 0.87332
5435, 0.87333
5436, 0.87334
5437, 0.87339
5438, 0.87341
5439, 0.87342
5440, 0.87343
5441, 0.87346
5443, 0.8735
5444, 0.87351
5445, 0.87354
5446, 0.87356
5447, 0.87361
5448, 0.87365
5449, 0.87376
5450, 0.87389
5451, 0.87414
5452, 0.87433
5453, 0.87464
5454, 0.87496
5455, 0.87531
5456, 0.87564
5457, 0.87599
5458, 0.87635
5459, 0.87669
5460, 0.87711
5461, 0.8775
5462, 0.87791
5463, 0.87823
5464, 0.8788
5465, 0.87926
5466, 0.87974
5467, 0.88013
5468, 0.88064
5469, 0.8813
5470, 0.88204
5471, 0.88298
5472, 0.88421
5473, 0.88592
5474, 0.88787
5475, 0.88975
5476, 0.89186
5477, 0.89424
5478, 0.89654
5479, 0.89922
5480, 0.90218
5481, 0.90507
5482, 0.90813
5483, 0.91149
5484, 0.91514
5485, 0.91877
5486, 0.92242
5487, 0.92591
5488, 0.92963
5489, 0.93339
5490, 0.93694
5491, 0.94039
5492, 0.94397
5493, 0.9475
5494, 0.9512
5495, 0.95447
5496, 0.95784
5497, 0.96131
5498, 0.96508
5499, 0.96849
5500, 0.97211
5501, 0.97514
5502, 0.9781
5503, 0.98019
5504, 0.98241
5505, 0.9844
5506, 0.98632
5507, 0.9879
5508, 0.98936
5509, 0.99072
5510, 0.99193
5511, 0.99297
5512, 0.9938
5513, 0.99453
5514, 0.99503
5515, 0.99538
5516, 0.99563
5517, 0.99578
5518, 0.99582
5519, 0.99588
5520, 0.99589
5521, 0.99593
5522, 0.99597
5523, 0.99599
5524, 0.99602
5526, 0.99603
5528, 0.99605
5530, 0.99606
5539, 0.99608
5542, 0.9961
5547, 0.99611
5553, 0.99612
5554, 0.99613
5560, 0.99615
5564, 0.99616
5565, 0.99618
5569, 0.99619
5571, 0.9962
5574, 0.99623
5575, 0.99624
5577, 0.99625
5580, 0.99626
5581, 0.99627
5583, 0.99628
5584, 0.99629
5585, 0.9963
5586, 0.99631
5587, 0.99633
5588, 0.99636
5589, 0.99637
5590, 0.99641
5591, 0.99645
5592, 0.99652
5593, 0.99656
5594, 0.9966
5595, 0.99663
5596, 0.99667
5597, 0.99675
5598, 0.99681
5599, 0.99684
5600, 0.99691
5601, 0.99697
5602, 0.997
5603, 0.99706
5604, 0.99712
5605, 0.9972
5606, 0.99731
5607, 0.99736
5608, 0.9974
5609, 0.99744
5610, 0.99748
5611, 0.99754
5612, 0.99761
5613, 0.99765
5614, 0.99772
5615, 0.99778
5616, 0.99781
5617, 0.99785
5618, 0.99791
5619, 0.99794
5620, 0.99799
5621, 0.99803
5622, 0.99805
5623, 0.9981
5624, 0.99812
5626, 0.99813
5627, 0.99814
5628, 0.99815
5629, 0.99816
5630, 0.99817
5631, 0.99819
5638, 0.9982
5649, 0.99821
5776, 0.99822
5784, 0.99823
6046, 0.99824
6056, 0.99825
6059, 0.99826
6086, 0.99827
6096, 0.99828
6100, 0.99829
6116, 0.9983
6128, 0.99831
6285, 0.99832
6361, 0.99833
6392, 0.99834
6398, 0.99835
6404, 0.99836
6410, 0.99838
6417, 0.99839
6429, 0.9984
6522, 0.99841
6534, 0.99842
6670, 0.99843
6723, 0.99844
6738, 0.99845
6740, 0.99846
6747, 0.99847
6758, 0.99848
6853, 0.99849
7025, 0.9985
7038, 0.99852
7044, 0.99853
7045, 0.99854
7048, 0.99855
7055, 0.99856
7056, 0.99857
7061, 0.99858
7064, 0.99859
7092, 0.9986
7325, 0.99861
7357, 0.99862
7358, 0.99863
7385, 0.99864
7387, 0.99865
7389, 0.99866
7391, 0.99867
7425, 0.99868
7656, 0.99869
7662, 0.9987
7672, 0.99871
7677, 0.99872
7679, 0.99873
7682, 0.99874
7686, 0.99875
7692, 0.99876
7693, 0.99878
7694, 0.99879
7699, 0.9988
7701, 0.99881
7702, 0.99882
7705, 0.99883
7725, 0.99884
7726, 0.99885
7751, 0.99886
7769, 0.99887
7780, 0.99888
7982, 0.99889
7986, 0.9989
8001, 0.99891
8009, 0.99892
8012, 0.99893
8014, 0.99894
8016, 0.99895
8024, 0.99896
8027, 0.99897
8028, 0.99898
8030, 0.99899
8040, 0.99901
8065, 0.99902
8125, 0.99903
8157, 0.99904
8217, 0.99905
8293, 0.99906
8304, 0.99907
8328, 0.99908
8330, 0.99909
8331, 0.9991
8334, 0.99911
8339, 0.99912
8341, 0.99913
8367, 0.99914
8450, 0.99915
8592, 0.99916
8628, 0.99917
8657, 0.99918
8678, 0.99919
8680, 0.9992
8940, 0.99921
8945, 0.99922
8952, 0.99923
9194, 0.99924
9237, 0.99925
9304, 0.99926
9534, 0.99927
9584, 0.99928
9597, 0.99929
9715, 0.9993
9926, 0.99931
9951, 0.99932
9952, 0.99933
10208, 0.99934
10216, 0.99935
10241, 0.99936
10242, 0.99937
10245, 0.99938
10255, 0.99939
10256, 0.9994
10266, 0.99941
10513, 0.99942
10590, 0.99943
11175, 0.99944
11194, 0.99945
11209, 0.99946
11264, 0.99947
11510, 0.99948
11515, 0.99949
11800, 0.9995
11841, 0.99951
12142, 0.99952
12146, 0.99953
12461, 0.99954
12788, 0.99955
13079, 0.99956
13424, 0.99957
13444, 0.99958
13729, 0.99959
14044, 0.9996
14045, 0.99961
14338, 0.99962
14502, 0.99963
14685, 0.99964
14687, 0.99965
15010, 0.99966
15014, 0.99967
15672, 0.99968
15698, 0.9997
15954, 0.99971
16601, 0.99972
17279, 0.99973
17450, 0.99974
17866, 0.99975
18177, 0.99976
19719, 0.99977
19916, 0.99978
21271, 0.99979
24564, 0.9998
28145, 0.99981
28437, 0.99982
30473, 0.99983
32870, 0.99984
34052, 0.99985
36790, 0.99986
42613, 0.99987
45164, 0.99988
45277, 0.99989
46237, 0.9999
51010, 0.99991
51048, 0.99992
52568, 0.99993
62598, 0.99994
62632, 0.99995
62874, 0.99996
64518, 0.99997
67464, 0.99998
67821, 0.99999


==> res/openthread/openthread_1B_series.csv <==
0, 3900
1, 5480
2, 5162
3, 4834
4, 3582
5, 3557
6, 3276
7, 3274
8, 4525
9, 4955
10, 3595
11, 3271
12, 5499
13, 3269
14, 5501
15, 4220
16, 5151
17, 3545
18, 5509
19, 4210
20, 3563
21, 3561
22, 4535
23, 4317
24, 4866
25, 5483
26, 3592
27, 3276
28, 5163
29, 5487
30, 4864
31, 5164
32, 5155
33, 4233
34, 4218
35, 4214
36, 5147
37, 5154
38, 5175
39, 3278
40, 3265
41, 5503
42, 5511
43, 4879
44, 3558
45, 4855
46, 4848
47, 3268
48, 4862
49, 5177
50, 5512
51, 5495
52, 5157
53, 5486
54, 3884
55, 3268
56, 5145
57, 5485
58, 4506
59, 4504
60, 3908
61, 4511
62, 5153
63, 4509
64, 3266
65, 3274
66, 5162
67, 3859
68, 4860
69, 5495
70, 5166
71, 4220
72, 5509
73, 4216
74, 5489
75, 4537
76, 3256
77, 4541
78, 4866
79, 5491
80, 4503
81, 4204
82, 4813
83, 4230
84, 3565
85, 5159
86, 5136
87, 5500
88, 4215
89, 5502
90, 3870
91, 5171
92, 4858
93, 3890
94, 5166
95, 4845
96, 3580
97, 4230
98, 3577
99, 4217
100, 4867
101, 3873
102, 3279
103, 4863
104, 3593
105, 5496
106, 5150
107, 5501
108, 3884
109, 4525
110, 3570
111, 3889
112, 4861
113, 3570
114, 3269
115, 4516
116, 3251
117, 5139
118, 5110
119, 4508
120, 5430
121, 4823
122, 4495
123, 3560
124, 5141
125, 5135
126, 5132
127, 5480
128, 3849
129, 3869
130, 4840
131, 3247
132, 4478
133, 4488
134, 3250
135, 3860
136, 3241
137, 3246
138, 4851
139, 4182
140, 5465
141, 4474
142, 4192
143, 3231
144, 4839
145, 5116
146, 5490
147, 4490
148, 4506
149, 5493
150, 3570
151, 3255
152, 3548
153, 4197
154, 4495
155, 4205
156, 4844
157, 4497
158, 5585
159, 3567
160, 3893
161, 4185
162, 3855
163, 3538
164, 3242
165, 4202
166, 4837
167, 3843
168, 4829
169, 3255
170, 4827
171, 3856
172, 3565
173, 3857
174, 5139
175, 3853
176, 4490
177, 3221
178, 4846
179, 3871
180, 4206
181, 4804
182, 4201
183, 4498
184, 3989
185, 4191
186, 3555
187, 4832
188, 5489
189, 5138
190, 3533
191, 5140
192, 5479
193, 5133
194, 3260
195, 4852
196, 3249
197, 4487
198, 3878
199, 4184
200, 3224
201, 5150
202, 5115
203, 3541
204, 3841
205, 3893
206, 3530
207, 4200
208, 4322
209, 4833
210, 5472
211, 4840
212, 5162
213, 3558
214, 3565
215, 4515
216, 3251
217, 3261
218, 4491
219, 3569
220, 3573
221, 4816
222, 3876
223, 5479
224, 4186
225, 5476
226, 5155
227, 4191
228, 5464
229, 3250
230, 3254
231, 3550
232, 3540
233, 3252
234, 4496
235, 3541
236, 5144
237, 4483
238, 4471
239, 3907
240, 3222
241, 3243
242, 4133
243, 3850
244, 4835
245, 3551
246, 5490
247, 4835
248, 4194
249, 3253
250, 5463
251, 3248
252, 3558
253, 5130
254, 5125
255, 5478
256, 4509
257, 3865
258, 3858
259, 4812
260, 3565
261, 3228
262, 4835
263, 4480
264, 4844
265, 4179
266, 3558
267, 3860
268, 3243
269, 5457
270, 4852
271, 4822
272, 3552
273, 3867
274, 3246
275, 4839
276, 3552
277, 4215
278, 5132
279, 3565
280, 3242
281, 3254
282, 5157
283, 5481
284, 3255
285, 4504
286, 4855
287, 4191
288, 4489
289, 3252
290, 3867
291, 5461
292, 5148
293, 3248
294, 4196
295, 4831
296, 4859
297, 3553
298, 4517
299, 5469
300, 5140
301, 4519
302, 5121
303, 3893
304, 4206
305, 3519
306, 3855
307, 4197
308, 4511
309, 4516
310, 3855
311, 3253
312, 3534
313, 5151
314, 5482
315, 4835
316, 5462
317, 4852
318, 3862
319, 3248
320, 4826
321, 4499
322, 5142
323, 4496
324, 5493
325, 5129
326, 4488
327, 5472
328, 4839
329, 4505
330, 4953
331, 3849
332, 3224
333, 3870
334, 3305
335, 4502
336, 5490
337, 3878
338, 4850
339, 5139
340, 4490
341, 3262
342, 5487
343, 4486
344, 4856
345, 3243
346, 3899
347, 3246
348, 4489
349, 3247
350, 5478
351, 5134
352, 5482
353, 5485
354, 3872
355, 4825
356, 3259
357, 4201
358, 4200
359, 5489
360, 4514
361, 3571
362, 5473
363, 5139
364, 3221
365, 3541
366, 4436
367, 4510
368, 3546
369, 5155
370, 5130
371, 5132
372, 4483
373, 3566
374, 4209
375, 4507
376, 4837
377, 4184
378, 5130
379, 3894
380, 3860
381, 5483
382, 5459
383, 3855
384, 4849
385, 3564
386, 4507
387, 5443
388, 4188
389, 4831
390, 3907
391, 3254
392, 5147
393, 3566
394, 4187
395, 4848
396, 4192
397, 4835
398, 3262
399, 4496
400, 5494
401, 3575
402, 3574
403, 5140
404, 3856
405, 4193
406, 3249
407, 3575
408, 4201
409, 4921
410, 4516
411, 4191
412, 3255
413, 4837
414, 4842
415, 5155
416, 3849
417, 5479
418, 3554
419, 5123
420, 4210
421, 3865
422, 3556
423, 4186
424, 3540
425, 4170
426, 3243
427, 5427
428, 3878
429, 4180
430, 5463
431, 5478
432, 4187
433, 3859
434, 4835
435, 5137
436, 3538
437, 5488
438, 3871
439, 5160
440, 5150
441, 3249
442, 5136
443, 4505
444, 3248
445, 4183
446, 5134
447, 3650
448, 4835
449, 3855
450, 5417
451, 3854
452, 4845
453, 4203
454, 3545
455, 5141
456, 4845
457, 3568
458, 3546
459, 3558
460, 4847
461, 4842
462, 5135
463, 3559
464, 4824
465, 5460
466, 3538
467, 3243
468, 4188
469, 4199
470, 3553
471, 3538
472, 4190
473, 3859
474, 3570
475, 3538
476, 4519
477, 3858
478, 3360
479, 3905
480, 3682
481, 3564
482, 4495
483, 3250
484, 4842
485, 5476
486, 3230
487, 3243
488, 4166
489, 5483
490, 3549
491, 3862
492, 3301
493, 4507
494, 5466
495, 5473
496, 5455
497, 5467
498, 3852
499, 5130
500, 5471
501, 5464
502, 5478
503, 5487
504, 4197
505, 5155
506, 4219
507, 3254
508, 4842
509, 3252
510, 4508
511, 5111
512, 4848
513, 4853
514, 4838
515, 4494
516, 5129
517, 3859
518, 4836
519, 3247
520, 4841
521, 3553
522, 3245
523, 4191
524, 5482
525, 3571
526, 5468
527, 4847
528, 3552
529, 4506
530, 4203
531, 3885
532, 3546
533, 3254
534, 3840
535, 5127
536, 3868
537, 5139
538, 3566
539, 3560
540, 4503
541, 4179
542, 4841
543, 3250
544, 4832
545, 4191
546, 3574
547, 3228
548, 3552
549, 5446
550, 4480
551, 3830
552, 3561
553, 3850
554, 5478
555, 3243
556, 3569
557, 3564
558, 3658
559, 5142
560, 3566
561, 4494
562, 3856
563, 4507
564, 5464
565, 3551
566, 4822
567, 4830
568, 4589
569, 4176
570, 3875
571, 3857
572, 3537
573, 3872
574, 5455
575, 4194
576, 5459
577, 4484
578, 4165
579, 5143
580, 4499
581, 4493
582, 5479
583, 4495
584, 4828
585, 3684
586, 4845
587, 4835
588, 3556
589, 4494
590, 3906
591, 3250
592, 3864
593, 5128
594, 3870
595, 4833
596, 5149
597, 5486
598, 4197
599, 3569
600, 5464
601, 4185
602, 5137
603, 3556
604, 3257
605, 3550
606, 4829
607, 3248
608, 3254
609, 3555
610, 3526
611, 4189
612, 4464
613, 5462
614, 4489
615, 3243
616, 4836
617, 3851
618, 3889
619, 4500
620, 5472
621, 3252
622, 3858
623, 5131
624, 4187
625, 5482
626, 3862
627, 3862
628, 5459
629, 4217
630, 4510
631, 5149
632, 3252
633, 4847
634, 4182
635, 5109
636, 3264
637, 5153
638, 4840
639, 4192
640, 3550
641, 4468
642, 3560
643, 3248
644, 3547
645, 4488
646, 4205
647, 4834
648, 5134
649, 5491
650, 4497
651, 5144
652, 4845
653, 3563
654, 4511
655, 4838
656, 5142
657, 3255
658, 5144
659, 4489
660, 4180
661, 3257
662, 5475
663, 5471
664, 5136
665, 3248
666, 3563
667, 3886
668, 5472
669, 4467
670, 4188
671, 4176
672, 5473
673, 5082
674, 3242
675, 5094
676, 5460
677, 4847
678, 4195
679, 3852
680, 3553
681, 3244
682, 4183
683, 4498
684, 3250
685, 3545
686, 3566
687, 3563
688, 4187
689, 5479
690, 4206
691, 3558
692, 3546
693, 3844
694, 4840
695, 3252
696, 4474
697, 4182
698, 3820
699, 5467
700, 3232
701, 3562
702, 3555
703, 5483
704, 3236
705, 3846
706, 4186
707, 4847
708, 5148
709, 4203
710, 3257
711, 4511
712, 4819
713, 4842
714, 3254
715, 4505
716, 3888
717, 4224
718, 4216
719, 3863
720, 5480
721, 5134
722, 3547
723, 5492
724, 3243
725, 4507
726, 5490
727, 5151
728, 3869
729, 4844
730, 3866
731, 4183
732, 3860
733, 4216
734, 3206
735, 5124
736, 4466
737, 4836
738, 5445
739, 5458
740, 5479
741, 3261
742, 4190
743, 4187
744, 4855
745, 3988
746, 3561
747, 3258
748, 3260
749, 4854
750, 4193
751, 3552
752, 5123
753, 4199
754, 4505
755, 3857
756, 5150
757, 5450
758, 4189
759, 3826
760, 4207
761, 3224
762, 3865
763, 5121
764, 4508
765, 3235
766, 3254
767, 3537
768, 4498
769, 4206
770, 5146
771, 5495
772, 4494
773, 4841
774, 5481
775, 5135
776, 3856
777, 4190
778, 4843
779, 4200
780, 4499
781, 4496
782, 4504
783, 4837
784, 5126
785, 3845
786, 4842
787, 5470
788, 4508
789, 4493
790, 3566
791, 3904
792, 3263
793, 3259
794, 5584
795, 3260
796, 3548
797, 4135
798, 4934
799, 3489
800, 4833
801, 4450
802, 4185
803, 4213
804, 3554
805, 3862
806, 3846
807, 3245
808, 5484
809, 3241
810, 5484
811, 3537
812, 3246
813, 5464
814, 5154
815, 3848
816, 5462
817, 4507
818, 4483
819, 4202
820, 3222
821, 4495
822, 5463
823, 3670
824, 3569
825, 4486
826, 3533
827, 3854
828, 3232
829, 4194
830, 3255
831, 4197
832, 5495
833, 3544
834, 3571
835, 3255
836, 4184
837, 3561
838, 5478
839, 4831
840, 4199
841, 3876
842, 3254
843, 5139
844, 4837
845, 3554
846, 4829
847, 5467
848, 4835
849, 5156
850, 3868
851, 3855
852, 5487
853, 5141
854, 5146
855, 3867
856, 4198
857, 3243
858, 4278
859, 5132
860, 4159
861, 3553
862, 3810
863, 3546
864, 4158
865, 4188
866, 3876
867, 3852
868, 5474
869, 5161
870, 5466
871, 3257
872, 3548
873, 3841
874, 5139
875, 4202
876, 3565
877, 5480
878, 5146
879, 5481
880, 3865
881, 4186
882, 3243
883, 3246
884, 5129
885, 4520
886, 4177
887, 5108
888, 4845
889, 5136
890, 4502
891, 5116
892, 4186
893, 4838
894, 4826
895, 3548
896, 3253
897, 4521
898, 4195
899, 4191
900, 3891
901, 3251
902, 5139
903, 3243
904, 3559
905, 4202
906, 3877
907, 3246
908, 4844
909, 3572
910, 3567
911, 5152
912, 3248
913, 3880
914, 4496
915, 4489
916, 4189
917, 4192
918, 3551
919, 4839
920, 5482
921, 3839
922, 3859
923, 3507
924, 4844
925, 3532
926, 4514
927, 3200
928, 4229
929, 3852
930, 3261
931, 4832
932, 5498
933, 5128
934, 3847
935, 3248
936, 3542
937, 4206
938, 3881
939, 3877
940, 5125
941, 5147
942, 4819
943, 4824
944, 3529
945, 4488
946, 4175
947, 3248
948, 3531
949, 4192
950, 3536
951, 4849
952, 4849
953, 5474
954, 3830
955, 5483
956, 4496
957, 3246
958, 3853
959, 3865
960, 5266
961, 4497
962, 4845
963, 3254
964, 4186
965, 3668
966, 4507
967, 3254
968, 3537
969, 3865
970, 5153
971, 3563
972, 5145
973, 3546
974, 5467
975, 5470
976, 5147
977, 4490
978, 3870
979, 3248
980, 4947
981, 3249
982, 5501
983, 4518
984, 3847
985, 4191
986, 4199
987, 4181
988, 5456
989, 4827
990, 5464
991, 4519
992, 4176
993, 4191
994, 4508
995, 3874
996, 4504
997, 5458
998, 3256
999, 3876
1000, 4840
1001, 3863
1002, 3250
1003, 5493
1004, 4200
1005, 5150
1006, 3552
1007, 3835
1008, 5573
1009, 5493
1010, 3859
1011, 4183
1012, 3257
1013, 3244
1014, 3257
1015, 5484
1016, 4842
1017, 3530
1018, 4841
1019, 5490
1020, 3577
1021, 4188
1022, 4192
1023, 4497
1024, 3246
1025, 3558
1026, 4839
1027, 3248
1028, 5480
1029, 3263
1030, 3256
1031, 3555
1032, 3253
1033, 5488
1034, 5139
1035, 3567
1036, 4499
1037, 5161
1038, 3557
1039, 3258
1040, 5480
1041, 4515
1042, 4511
1043, 4194
1044, 4824
1045, 4493
1046, 4486
1047, 4199
1048, 5140
1049, 3233
1050, 4205
1051, 4831
1052, 5138
1053, 5136
1054, 4208
1055, 5567
1056, 3856
1057, 3547
1058, 3252
1059, 3976
1060, 5473
1061, 4827
1062, 5137
1063, 5465
1064, 4824
1065, 4201
1066, 3543
1067, 3253
1068, 5115
1069, 3554
1070, 3871
1071, 4848
1072, 4815
1073, 4504
1074, 3554
1075, 3876
1076, 3230
1077, 4179
1078, 3255
1079, 5135
1080, 3250
1081, 4827
1082, 4843
1083, 3247
1084, 4506
1085, 3855
1086, 3860
1087, 3254
1088, 4838
1089, 3551
1090, 4856
1091, 5128
1092, 3859
1093, 5493
1094, 4198
1095, 3864
1096, 5476
1097, 5132
1098, 5151
1099, 5483
1100, 4207
1101, 4495
1102, 4495
1103, 4203
1104, 4843
1105, 5131
1106, 5150
1107, 5141
1108, 5481
1109, 4828
1110, 5095
1111, 3546
1112, 5440
1113, 4519
1114, 5145
1115, 4513
1116, 3253
1117, 3549
1118, 3256
1119, 5476
1120, 4826
1121, 4516
1122, 5135
1123, 4830
1124, 4177
1125, 4502
1126, 3253
1127, 4502
1128, 4848
1129, 5141
1130, 4845
1131, 3872
1132, 3564
1133, 5460
1134, 3839
1135, 4822
1136, 3864
1137, 5476
1138, 5147
1139, 4507
1140, 5139
1141, 3559
1142, 4508
1143, 5132
1144, 4857
1145, 3870
1146, 5478
1147, 4957
1148, 5481
1149, 3542
1150, 4837
1151, 3871
1152, 3555
1153, 4839
1154, 3254
1155, 4509
1156, 5139
1157, 3546
1158, 5460
1159, 4496
1160, 3243
1161, 4486
1162, 5161
1163, 4619
1164, 5494
1165, 4832
1166, 3854
1167, 5479
1168, 4207
1169, 3570
1170, 3564
1171, 3208
1172, 4211
1173, 4808
1174, 4515
1175, 3871
1176, 5461
1177, 3568
1178, 3858
1179, 4848
1180, 5124
1181, 4195
1182, 4193
1183, 3549
1184, 4209
1185, 4493
1186, 4191
1187, 4210
1188, 4513
1189, 5155
1190, 4209
1191, 4839
1192, 3223
1193, 5479
1194, 5482
1195, 4207
1196, 4181
1197, 4205
1198, 4810
1199, 5147
1200, 3841
1201, 4838
1202, 5146
1203, 4188
1204, 4511
1205, 4193
1206, 3863
1207, 3847
1208, 4818
1209, 4522
1210, 4181
1211, 4851
1212, 3251
1213, 3843
1214, 5466
1215, 4200
1216, 5468
1217, 4288
1218, 4826
1219, 3905
1220, 3566
1221, 5487
1222, 3558
1223, 5140
1224, 3252
1225, 4197
1226, 4177
1227, 5459
1228, 3554
1229, 5484
1230, 3537
1231, 3865
1232, 5120
1233, 3250
1234, 5087
1235, 5134
1236, 4509
1237, 5474
1238, 4192
1239, 4204
1240, 3253
1241, 3560
1242, 4184
1243, 3565
1244, 3559
1245, 3544
1246, 4510
1247, 5466
1248, 3556
1249, 3259
1250, 4190
1251, 3866
1252, 5587
1253, 4483
1254, 3840
1255, 5444
1256, 5482
1257, 5233
1258, 4832
1259, 4482
1260, 3243
1261, 3234
1262, 4208
1263, 4825
1264, 4838
1265, 5488
1266, 4507
1267, 3861
1268, 5127
1269, 3876
1270, 4197
1271, 3245
1272, 3547
1273, 4193
1274, 5481
1275, 3547
1276, 3367
1277, 4835
1278, 4204
1279, 4500
1280, 3250
1281, 5469
1282, 3844
1283, 3256
1284, 4487
1285, 5129
1286, 3562
1287, 5168
1288, 4826
1289, 5132
1290, 3875
1291, 5475
1292, 3243
1293, 4777
1294, 4839
1295, 3525
1296, 4191
1297, 3210
1298, 4485
1299, 5475
1300, 4199
1301, 4818
1302, 3262
1303, 3539
1304, 4502
1305, 5470
1306, 5473
1307, 3252
1308, 5130
1309, 4205
1310, 5487
1311, 4491
1312, 5482
1313, 4177
1314, 5148
1315, 4198
1316, 3250
1317, 3878
1318, 4808
1319, 4493
1320, 4191
1321, 4200
1322, 4839
1323, 3844
1324, 5467
1325, 5471
1326, 3859
1327, 4849
1328, 4848
1329, 5123
1330, 3854
1331, 4837
1332, 4192
1333, 5494
1334, 4499
1335, 5461
1336, 5139
1337, 5488
1338, 4860
1339, 5473
1340, 5485
1341, 4207
1342, 3570
1343, 5128
1344, 4501
1345, 3875
1346, 3546
1347, 5468
1348, 3568
1349, 4197
1350, 5443
1351, 3247
1352, 3261
1353, 3565
1354, 3838
1355, 5482
1356, 4819
1357, 3565
1358, 3524
1359, 4496
1360, 3249
1361, 5134
1362, 5469
1363, 3252
1364, 4820
1365, 4494
1366, 5490
1367, 4846
1368, 4488
1369, 3563
1370, 3536
1371, 3548
1372, 5488
1373, 3551
1374, 5158
1375, 5488
1376, 3559
1377, 4178
1378, 3558
1379, 3234
1380, 5477
1381, 4318
1382, 4190
1383, 5136
1384, 3243
1385, 4803
1386, 5487
1387, 4834
1388, 5492
1389, 3248
1390, 4481
1391, 3561
1392, 3242
1393, 3569
1394, 5141
1395, 4485
1396, 5489
1397, 3261
1398, 3859
1399, 5129
1400, 5137
1401, 4500
1402, 4204
1403, 4204
1404, 3875
1405, 3554
1406, 3245
1407, 4828
1408, 5154
1409, 3972
1410, 3572
1411, 5501
1412, 4181
1413, 5591
1414, 5157
1415, 5469
1416, 3246
1417, 4212
1418, 3876
1419, 3796
1420, 3243
1421, 3866
1422, 3896
1423, 3255
1424, 3254
1425, 3253
1426, 3246
1427, 5121
1428, 5159
1429, 4481
1430, 4490
1431, 3242
1432, 4187
1433, 3254
1434, 3867
1435, 5142
1436, 5467
1437, 5491
1438, 3551
1439, 3254
1440, 3551
1441, 4207
1442, 4822
1443, 5128
1444, 3853
1445, 5466
1446, 5142
1447, 4823
1448, 5111
1449, 5472
1450, 4798
1451, 4852
1452, 4504
1453, 3541
1454, 5146
1455, 4300
1456, 3844
1457, 3856
1458, 4193
1459, 4514
1460, 5473
1461, 4202
1462, 3551
1463, 4843
1464, 4197
1465, 4189
1466, 3565
1467, 3262
1468, 4504
1469, 4200
1470, 4515
1471, 5126
1472, 3847
1473, 4498
1474, 4491
1475, 3566
1476, 3842
1477, 3648
1478, 5147
1479, 5483
1480, 4469
1481, 3248
1482, 5099
1483, 5475
1484, 4484
1485, 5485
1486, 3879
1487, 4218
1488, 3552
1489, 5152
1490, 5131
1491, 3849
1492, 5133
1493, 4501
1494, 4492
1495, 4486
1496, 3243
1497, 3868
1498, 3569
1499, 5453
1500, 3251
1501, 4466
1502, 4516
1503, 3542
1504, 3542
1505, 5161
1506, 3248
1507, 5126
1508, 3241
1509, 4842
1510, 3364
1511, 5468
1512, 3559
1513, 3553
1514, 4185
1515, 4505
1516, 3249
1517, 3870
1518, 5144
1519, 4194
1520, 3254
1521, 3249
1522, 5492
1523, 5145
1524, 4521
1525, 3550
1526, 4199
1527, 3558
1528, 4204
1529, 4484
1530, 4184
1531, 5153
1532, 4204
1533, 3868
1534, 4820
1535, 4492
1536, 5465
1537, 3248
1538, 3863
1539, 3566
1540, 3249
1541, 4853
1542, 3849
1543, 5084
1544, 4204
1545, 4137
1546, 5129
1547, 5473
1548, 4198
1549, 5481
1550, 4183
1551, 3549
1552, 5160
1553, 5154
1554, 3566
1555, 5480
1556, 3551
1557, 3250
1558, 4819
1559, 5466
1560, 4837
1561, 3253
1562, 3881
1563, 3251
1564, 4183
1565, 3850
1566, 4803
1567, 3867
1568, 3231
1569, 4847
1570, 5442
1571, 4216
1572, 5113
1573, 4189
1574, 3245
1575, 3897
1576, 5461
1577, 3243
1578, 3869
1579, 5145
1580, 4494
1581, 4204
1582, 4191
1583, 4850
1584, 5491
1585, 5494
1586, 4255
1587, 4487
1588, 4195
1589, 5480
1590, 4845
1591, 4618
1592, 4502
1593, 3558
1594, 3557
1595, 4822
1596, 4195
1597, 4203
1598, 3541
1599, 4204
1600, 4834
1601, 3539
1602, 4813
1603, 4504
1604, 5449
1605, 5469
1606, 4471
1607, 5132
1608, 5468
1609, 3243
1610, 3252
1611, 4519
1612, 4505
1613, 3858
1614, 4507
1615, 5477
1616, 3555
1617, 4494
1618, 5468
1619, 5471
1620, 4186
1621, 4492
1622, 5149
1623, 3250
1624, 3572
1625, 4171
1626, 5480
1627, 3846
1628, 4499
1629, 5115
1630, 4482
1631, 4463
1632, 3251
1633, 5121
1634, 3537
1635, 4820
1636, 4498
1637, 3862
1638, 3250
1639, 3244
1640, 5161
1641, 4827
1642, 5138
1643, 4202
1644, 5143
1645, 5467
1646, 5142
1647, 4203
1648, 4509
1649, 3244
1650, 4835
1651, 5150
1652, 4194
1653, 3885
1654, 3849
1655, 4203
1656, 3540
1657, 3860
1658, 3969
1659, 3859
1660, 4492
1661, 5489
1662, 5482
1663, 3838
1664, 3866
1665, 4793
1666, 4512
1667, 5128
1668, 5472
1669, 4857
1670, 4840
1671, 3252
1672, 3560
1673, 4190
1674, 5136
1675, 3562
1676, 4213
1677, 3250
1678, 4504
1679, 3564
1680, 5142
1681, 4510
1682, 3536
1683, 5484
1684, 5141
1685, 4186
1686, 5467
1687, 5148
1688, 4660
1689, 5141
1690, 4169
1691, 3541
1692, 3553
1693, 3248
1694, 5443
1695, 5493
1696, 3869
1697, 5489
1698, 3891
1699, 4191
1700, 3853
1701, 4483
1702, 4849
1703, 4501
1704, 3252
1705, 5137
1706, 4486
1707, 3863
1708, 5482
1709, 5475
1710, 4187
1711, 4209
1712, 3571
1713, 4837
1714, 4191
1715, 5139
1716, 4521
1717, 3251
1718, 4211
1719, 3852
1720, 4199
1721, 4823
1722, 4492
1723, 3249
1724, 3842
1725, 4485
1726, 5162
1727, 5139
1728, 3200
1729, 5149
1730, 4189
1731, 3539
1732, 3251
1733, 3248
1734, 3867
1735, 5137
1736, 3863
1737, 4512
1738, 3874
1739, 5146
1740, 3252
1741, 4193
1742, 5472
1743, 4215
1744, 3246
1745, 4202
1746, 4822
1747, 3223
1748, 4838
1749, 4206
1750, 4512
1751, 5477
1752, 3876
1753, 3819
1754, 3859
1755, 3835
1756, 4503
1757, 3894
1758, 5464
1759, 4822
1760, 3252
1761, 4190
1762, 3255
1763, 3559
1764, 4189
1765, 4513
1766, 5479
1767, 4181
1768, 5128
1769, 5492
1770, 4209
1771, 5462
1772, 5134
1773, 5477
1774, 4825
1775, 4204
1776, 3249
1777, 5471
1778, 4495
1779, 4841
1780, 3563
1781, 3252
1782, 3561
1783, 3242
1784, 3549
1785, 5152
1786, 3249
1787, 3868
1788, 4816
1789, 4500
1790, 3256
1791, 4476
1792, 4851
1793, 4517
1794, 5148
1795, 5154
1796, 4180
1797, 3244
1798, 4203
1799, 3868
1800, 4501
1801, 5152
1802, 4947
1803, 3245
1804, 3567
1805, 4844
1806, 3871
1807, 5480
1808, 5143
1809, 4819
1810, 4287
1811, 3537
1812, 3334
1813, 3850
1814, 4818
1815, 4842
1816, 3850
1817, 3855
1818, 5463
1819, 5122
1820, 4496
1821, 3562
1822, 5116
1823, 4310
1824, 5477
1825, 3567
1826, 5467
1827, 3567
1828, 3261
1829, 3243
1830, 3560
1831, 5162
1832, 3562
1833, 3856
1834, 5142
1835, 4840
1836, 3258
1837, 5129
1838, 5159
1839, 5477
1840, 3254
1841, 4829
1842, 3260
1843, 5132
1844, 3561
1845, 3549
1846, 3248
1847, 3255
1848, 4202
1849, 5467
1850, 3842
1851, 3858
1852, 4500
1853, 3242
1854, 4181
1855, 4496
1856, 5148
1857, 3246
1858, 5152
1859, 3243
1860, 4191
1861, 5130
1862, 3571
1863, 5134
1864, 5150
1865, 5489
1866, 5475
1867, 4839
1868, 4514
1869, 3827
1870, 4603
1871, 5452
1872, 5488
1873, 4461
1874, 5131
1875, 4849
1876, 4195
1877, 3575
1878, 4197
1879, 4497
1880, 3256
1881, 4477
1882, 5487
1883, 4848
1884, 4180
1885, 5147
1886, 4492
1887, 3860
1888, 4519
1889, 3874
1890, 4491
1891, 4483
1892, 3258
1893, 3562
1894, 4844
1895, 3252
1896, 3892
1897, 4839
1898, 4821
1899, 4212
1900, 3846
1901, 3860
1902, 4214
1903, 3558
1904, 4842
1905, 3547
1906, 4838
1907, 5464
1908, 5466
1909, 4189
1910, 4820
1911, 5132
1912, 3256
1913, 5484
1914, 5131
1915, 3255
1916, 3554
1917, 3552
1918, 3254
1919, 3865
1920, 3535
1921, 3245
1922, 4828
1923, 3547
1924, 3578
1925, 5155
1926, 3854
1927, 4181
1928, 4831
1929, 5488
1930, 5480
1931, 3568
1932, 4191
1933, 4844
1934, 3840
1935, 5485
1936, 3875
1937, 3556
1938, 4847
1939, 5134
1940, 3545
1941, 4501
1942, 3860
1943, 3872
1944, 4847
1945, 4829
1946, 4830
1947, 3546
1948, 5470
1949, 4836
1950, 4494
1951, 4495
1952, 4843
1953, 3842
1954, 4481
1955, 5486
1956, 4849
1957, 3855
1958, 3862
1959, 3891
1960, 4846
1961, 3872
1962, 3256
1963, 3251
1964, 3245
1965, 3545
1966, 5151
1967, 3866
1968, 5135
1969, 4817
1970, 5149
1971, 3867
1972, 4468
1973, 5484
1974, 4464
1975, 3254
1976, 3807
1977, 4852
1978, 3841
1979, 4844
1980, 3249
1981, 3243
1982, 5469
1983, 3254
1984, 4502
1985, 4508
1986, 4843
1987, 5473
1988, 3859
1989, 3577
1990, 4191
1991, 5138
1992, 4505
1993, 5116
1994, 4201
1995, 4492
1996, 4183
1997, 3839
1998, 4832
1999, 4205
2000, 4820
2001, 4808
2002, 3250
2003, 3221
2004, 4856
2005, 5135
2006, 5155
2007, 5132
2008, 3840
2009, 5484
2010, 3886
2011, 4522
2012, 3867
2013, 4486
2014, 4201
2015, 5477
2016, 5468
2017, 4189
2018, 3559
2019, 5475
2020, 3857
2021, 4498
2022, 4511
2023, 4506
2024, 4201
2025, 3252
2026, 5484
2027, 5150
2028, 5172
2029, 4834
2030, 3250
2031, 4189
2032, 3564
2033, 4185
2034, 5480
2035, 3524
2036, 3890
2037, 3846
2038, 4837
2039, 3513
2040, 3564
2041, 5145
2042, 4209
2043, 5463
2044, 3552
2045, 5124
2046, 5145
2047, 5463
2048, 4848
2049, 3876
2050, 3971
2051, 4203
2052, 3569
2053, 3539
2054, 4189
2055, 3251
2056, 4832
2057, 3878
2058, 4813
2059, 5156
2060, 3553
2061, 3542
2062, 3236
2063, 5159
2064, 3221
2065, 3253
2066, 3531
2067, 4833
2068, 4497
2069, 4207
2070, 5494
2071, 3899
2072, 4829
2073, 3841
2074, 3247
2075, 3865
2076, 3555
2077, 4195
2078, 5149
2079, 3900
2080, 3871
2081, 5128
2082, 3535
2083, 3840
2084, 4505
2085, 5136
2086, 4830
2087, 4493
2088, 4208
2089, 4208
2090, 3854
2091, 3545
2092, 3851
2093, 4490
2094, 4831
2095, 3246
2096, 3199
2097, 3889
2098, 5444
2099, 4830
2100, 3206
2101, 4482
2102, 4169
2103, 5481
2104, 3564
2105, 3252
2106, 3548
2107, 4504
2108, 3247
2109, 5140
2110, 5152
2111, 4481
2112, 5127
2113, 5488
2114, 4203
2115, 4186
2116, 3559
2117, 4504
2118, 4200
2119, 3258
2120, 5150
2121, 5138
2122, 4826
2123, 3868
2124, 3869
2125, 4482
2126, 5144
2127, 3553
2128, 4201
2129, 4810
2130, 4188
2131, 4193
2132, 4194
2133, 5482
2134, 5506
2135, 3878
2136, 3255
2137, 4208
2138, 4851
2139, 5134
2140, 3242
2141, 4825
2142, 4837
2143, 3544
2144, 4214
2145, 3876
2146, 4495
2147, 4501
2148, 4511
2149, 5160
2150, 3555
2151, 3853
2152, 4836
2153, 4853
2154, 5470
2155, 3542
2156, 3241
2157, 5446
2158, 3560
2159, 4178
2160, 3560
2161, 4203
2162, 4201
2163, 3840
2164, 4837
2165, 5134
2166, 3252
2167, 4199
2168, 4200
2169, 5465
2170, 3907
2171, 5120
2172, 4520
2173, 4487
2174, 3550
2175, 3549
2176, 3552
2177, 3851
2178, 4834
2179, 3869
2180, 3233
2181, 3255
2182, 5457
2183, 3244
2184, 5123
2185, 4500
2186, 3232
2187, 3544
2188, 4495
2189, 4507
2190, 5482
2191, 3908
2192, 4843
2193, 3856
2194, 3260
2195, 3546
2196, 5459
2197, 3257
2198, 5474
2199, 4848
2200, 3252
2201, 5152
2202, 3556
2203, 3548
2204, 4211
2205, 5471
2206, 4502
2207, 5151
2208, 3248
2209, 3252
2210, 3859
2211, 5136
2212, 3257
2213, 4518
2214, 3548
2215, 5481
2216, 5134
2217, 3253
2218, 3564
2219, 3871
2220, 5115
2221, 3649
2222, 4838
2223, 3566
2224, 4806
2225, 5488
2226, 5467
2227, 3880
2228, 4508
2229, 3860
2230, 5493
2231, 4833
2232, 5472
2233, 4844
2234, 3873
2235, 3855
2236, 4850
2237, 5155
2238, 4836
2239, 4503
2240, 4849
2241, 3844
2242, 4494
2243, 5461
2244, 5132
2245, 5100
2246, 4492
2247, 3223
2248, 3560
2249, 5139
2250, 3254
2251, 4191
2252, 3250
2253, 3225
2254, 5139
2255, 3543
2256, 3257
2257, 4496
2258, 5165
2259, 3569
2260, 4832
2261, 3545
2262, 3889
2263, 3261
2264, 4846
2265, 3848
2266, 3551
2267, 4843
2268, 5142
2269, 3252
2270, 4843
2271, 3549
2272, 5143
2273, 5144
2274, 4829
2275, 4175
2276, 4192
2277, 3565
2278, 4206
2279, 3557
2280, 4511
2281, 4498
2282, 4192
2283, 3863
2284, 4850
2285, 3552
2286, 5463
2287, 3859
2288, 3242
2289, 4197
2290, 4201
2291, 3865
2292, 5157
2293, 4498
2294, 4826
2295, 3880
2296, 4201
2297, 4507
2298, 5474
2299, 4207
2300, 5141
2301, 4819
2302, 3251
2303, 3867
2304, 3842
2305, 3573
2306, 3572
2307, 4508
2308, 4184
2309, 3541
2310, 3257
2311, 3248
2312, 3247
2313, 3242
2314, 5450
2315, 3867
2316, 5486
2317, 4841
2318, 3256
2319, 4507
2320, 3252
2321, 4482
2322, 3243
2323, 3569
2324, 4840
2325, 5124
2326, 4214
2327, 3854
2328, 4851
2329, 3847
2330, 5121
2331, 3220
2332, 4494
2333, 4202
2334, 3255
2335, 3244
2336, 3662
2337, 4187
2338, 5147
2339, 4483
2340, 5144
2341, 5479
2342, 3252
2343, 4191
2344, 3543
2345, 5139
2346, 4214
2347, 3552
2348, 4199
2349, 4843
2350, 4454
2351, 4509
2352, 4511
2353, 5479
2354, 4840
2355, 3568
2356, 4495
2357, 3856
2358, 3352
2359, 4193
2360, 3960
2361, 3247
2362, 5483
2363, 4521
2364, 3886
2365, 3868
2366, 4494
2367, 3260
2368, 3865
2369, 4855
2370, 4507
2371, 5112
2372, 3859
2373, 4483
2374, 5160
2375, 4486
2376, 4825
2377, 4162
2378, 5478
2379, 3862
2380, 4819
2381, 4179
2382, 3869
2383, 3862
2384, 5492
2385, 5140
2386, 3253
2387, 3262
2388, 5139
2389, 3257
2390, 4832
2391, 3253
2392, 5144
2393, 5480
2394, 4502
2395, 4829
2396, 3243
2397, 3252
2398, 4852
2399, 5492
2400, 4853
2401, 4498
2402, 4205
2403, 4500
2404, 3540
2405, 5482
2406, 4822
2407, 3522
2408, 3860
2409, 5444
2410, 4190
2411, 5436
2412, 4217
2413, 3850
2414, 4186
2415, 4834
2416, 3858
2417, 3851
2418, 3879
2419, 4837
2420, 4509
2421, 3240
2422, 5476
2423, 3877
2424, 4200
2425, 3879
2426, 4832
2427, 3562
2428, 3877
2429, 4194
2430, 4510
2431, 5161
2432, 4463
2433, 5484
2434, 3837
2435, 3865
2436, 3251
2437, 3875
2438, 3852
2439, 4493
2440, 4803
2441, 3562
2442, 4493
2443, 4500
2444, 4194
2445, 4202
2446, 4194
2447, 4512
2448, 4847
2449, 3555
2450, 4855
2451, 3256
2452, 3254
2453, 3543
2454, 4513
2455, 4499
2456, 4503
2457, 5149
2458, 4496
2459, 5136
2460, 5491
2461, 4507
2462, 3865
2463, 5139
2464, 4499
2465, 5460
2466, 5150
2467, 3682
2468, 4496
2469, 3549
2470, 4811
2471, 4191
2472, 3492
2473, 4516
2474, 3206
2475, 5485
2476, 4482
2477, 4488
2478, 3562
2479, 4835
2480, 5154
2481, 3873
2482, 4489
2483, 3546
2484, 4494
2485, 5458
2486, 3540
2487, 4840
2488, 3560
2489, 3568
2490, 4498
2491, 3530
2492, 4211
2493, 4476
2494, 5474
2495, 3226
2496, 3243
2497, 3232
2498, 4832
2499, 5140
2500, 5462
2501, 3226
2502, 3860
2503, 3831
2504, 5136
2505, 4194
2506, 5138
2507, 5488
2508, 4512
2509, 4197
2510, 5480
2511, 5497
2512, 4204
2513, 3252
2514, 5135
2515, 3251
2516, 4501
2517, 4181
2518, 4187
2519, 4489
2520, 4184
2521, 3864
2522, 4504
2523, 4198
2524, 3246
2525, 5132
2526, 4831
2527, 4850
2528, 3250
2529, 3255
2530, 4504
2531, 5147
2532, 4820
2533, 3828
2534, 4203
2535, 4828
2536, 4183
2537, 5444
2538, 3552
2539, 4832
2540, 3850
2541, 4181
2542, 4506
2543, 3252
2544, 3540
2545, 5495
2546, 4603
2547, 4502
2548, 5485
2549, 4853
2550, 7656
2551, 5483
2552, 3262
2553, 5146
2554, 4187
2555, 4834
2556, 3220
2557, 5468
2558, 4834
2559, 3246
2560, 5100
2561, 3868
2562, 3617
2563, 3892
2564, 4194
2565, 3250
2566, 3542
2567, 4214
2568, 4492
2569, 4482
2570, 5127
2571, 4200
2572, 4826
2573, 3875
2574, 3905
2575, 4503
2576, 3573
2577, 4512
2578, 3250
2579, 5139
2580, 4845
2581, 3868
2582, 4509
2583, 3880
2584, 3244
2585, 3549
2586, 3255
2587, 3243
2588, 3888
2589, 4819
2590, 3260
2591, 3872
2592, 3244
2593, 4189
2594, 3532
2595, 3848
2596, 5448
2597, 4181
2598, 5093
2599, 4498
2600, 3546
2601, 5482
2602, 3250
2603, 4828
2604, 4884
2605, 4493
2606, 3896
2607, 4501
2608, 5141
2609, 4198
2610, 4859
2611, 4489
2612, 5160
2613, 4843
2614, 5135
2615, 5469
2616, 3261
2617, 3253
2618, 4193
2619, 4177
2620, 4837
2621, 5114
2622, 4844
2623, 3840
2624, 3562
2625, 5463
2626, 5137
2627, 4178
2628, 5487
2629, 4197
2630, 5150
2631, 4515
2632, 5137
2633, 5491
2634, 5477
2635, 3263
2636, 3251
2637, 4198
2638, 5481
2639, 4854
2640, 4494
2641, 5130
2642, 5250
2643, 3861
2644, 3564
2645, 3546
2646, 3537
2647, 3245
2648, 4834
2649, 3571
2650, 4199
2651, 3547
2652, 4500
2653, 3531
2654, 5470
2655, 5133
2656, 3549
2657, 4798
2658, 3571
2659, 5135
2660, 3555
2661, 3297
2662, 3256
2663, 4846
2664, 4214
2665, 5464
2666, 5145
2667, 5160
2668, 5488
2669, 5486
2670, 3549
2671, 5152
2672, 4204
2673, 5470
2674, 4841
2675, 4828
2676, 4477
2677, 4204
2678, 4464
2679, 4211
2680, 5461
2681, 4515
2682, 3878
2683, 5470
2684, 5448
2685, 3850
2686, 3828
2687, 3548
2688, 4202
2689, 3544
2690, 4828
2691, 5487
2692, 3846
2693, 4513
2694, 5470
2695, 3560
2696, 5137
2697, 5124
2698, 4830
2699, 5134
2700, 5144
2701, 5160
2702, 3244
2703, 5135
2704, 3247
2705, 5139
2706, 4830
2707, 3874
2708, 5146
2709, 5487
2710, 4503
2711, 5490
2712, 5470
2713, 5488
2714, 4476
2715, 5142
2716, 3235
2717, 3564
2718, 3818
2719, 3543
2720, 4772
2721, 4176
2722, 3866
2723, 4199
2724, 3877
2725, 5132
2726, 4844
2727, 5474
2728, 3241
2729, 3542
2730, 3544
2731, 3847
2732, 5141
2733, 5481
2734, 3850
2735, 3572
2736, 5586
2737, 5150
2738, 3257
2739, 3854
2740, 4189
2741, 4808
2742, 5475
2743, 3840
2744, 3858
2745, 4809
2746, 5153
2747, 3540
2748, 3567
2749, 3863
2750, 4509
2751, 4489
2752, 3858
2753, 4505
2754, 3545
2755, 5139
2756, 4514
2757, 3258
2758, 4183
2759, 5492
2760, 4503
2761, 3247
2762, 3536
2763, 4188
2764, 5151
2765, 3562
2766, 5477
2767, 5462
2768, 5480
2769, 4842
2770, 5479
2771, 3841
2772, 3564
2773, 3250
2774, 4491
2775, 5483
2776, 3256
2777, 4202
2778, 3868
2779, 3815
2780, 4491
2781, 3206
2782, 4844
2783, 3533
2784, 3244
2785, 3242
2786, 4494
2787, 5128
2788, 4505
2789, 4815
2790, 3243
2791, 3873
2792, 3562
2793, 3896
2794, 4187
2795, 3555
2796, 4517
2797, 4836
2798, 4164
2799, 5459
2800, 4198
2801, 4844
2802, 5454
2803, 3864
2804, 4801
2805, 5488
2806, 3527
2807, 4493
2808, 4172
2809, 3864
2810, 5136
2811, 3254
2812, 5499
2813, 4498
2814, 4208
2815, 5134
2816, 4201
2817, 4517
2818, 3868
2819, 3566
2820, 4836
2821, 4511
2822, 5497
2823, 5149
2824, 4202
2825, 3871
2826, 3262
2827, 4852
2828, 3244
2829, 5499
2830, 3559
2831, 3850
2832, 4496
2833, 5134
2834, 3570
2835, 5140
2836, 4844
2837, 5135
2838, 3221
2839, 4178
2840, 4484
2841, 4517
2842, 3230
2843, 3256
2844, 4196
2845, 5137
2846, 4505
2847, 3858
2848, 5140
2849, 5151
2850, 4184
2851, 3563
2852, 4203
2853, 4820
2854, 3242
2855, 3898
2856, 5482
2857, 4197
2858, 4841
2859, 4205
2860, 4842
2861, 4803
2862, 3856
2863, 3540
2864, 5477
2865, 5123
2866, 3250
2867, 3535
2868, 4210
2869, 5143
2870, 4517
2871, 4812
2872, 3557
2873, 5477
2874, 4835
2875, 5143
2876, 4186
2877, 3869
2878, 4500
2879, 3562
2880, 4853
2881, 3574
2882, 4520
2883, 5149
2884, 3570
2885, 4506
2886, 5161
2887, 5475
2888, 5156
2889, 5135
2890, 4189
2891, 4185
2892, 4209
2893, 5150
2894, 5133
2895, 3253
2896, 4504
2897, 4842
2898, 5457
2899, 5448
2900, 5145
2901, 4191
2902, 5136
2903, 3233
2904, 3552
2905, 3518
2906, 4840
2907, 5160
2908, 4495
2909, 4210
2910, 5154
2911, 3253
2912, 4204
2913, 5479
2914, 3557
2915, 4839
2916, 4188
2917, 5141
2918, 4839
2919, 3566
2920, 3530
2921, 4499
2922, 3943
2923, 5489
2924, 3250
2925, 4822
2926, 5116
2927, 3873
2928, 3558
2929, 3559
2930, 5469
2931, 4821
2932, 3536
2933, 5148
2934, 3557
2935, 4505
2936, 3254
2937, 3250
2938, 5149
2939, 4497
2940, 3251
2941, 3545
2942, 3540
2943, 3557
2944, 4502
2945, 4499
2946, 3258
2947, 4830
2948, 3256
2949, 5468
2950, 4825
2951, 4504
2952, 3560
2953, 5471
2954, 4848
2955, 4831
2956, 3877
2957, 4513
2958, 4181
2959, 4852
2960, 3874
2961, 5141
2962, 4470
2963, 3252
2964, 3537
2965, 4198
2966, 5437
2967, 5473
2968, 4497
2969, 4194
2970, 4185
2971, 4190
2972, 4842
2973, 5150
2974, 5465
2975, 3875
2976, 4204
2977, 4843
2978, 5143
2979, 5469
2980, 3847
2981, 4194
2982, 5128
2983, 3529
2984, 4495
2985, 4181
2986, 4184
2987, 3519
2988, 5150
2989, 3249
2990, 5501
2991, 3352
2992, 4821
2993, 5115
2994, 3561
2995, 4833
2996, 3873
2997, 3262
2998, 5142
2999, 4500
3000, 3251
3001, 3255
3002, 4519
3003, 5143
3004, 4832
3005, 3557
3006, 3867
3007, 5138
3008, 3243
3009, 3263
3010, 4181
3011, 5486
3012, 3243
3013, 4963
3014, 4185
3015, 4850
3016, 3909
3017, 4850
3018, 4512
3019, 3564
3020, 4499
3021, 5488
3022, 3556
3023, 3566
3024, 5487
3025, 5148
3026, 5470
3027, 3209
3028, 5492
3029, 5158
3030, 5141
3031, 4176
3032, 5149
3033, 3903
3034, 5483
3035, 4491
3036, 4512
3037, 5478
3038, 4504
3039, 5145
3040, 5460
3041, 3568
3042, 4210
3043, 4831
3044, 3548
3045, 5480
3046, 4182
3047, 5486
3048, 3527
3049, 4215
3050, 4215
3051, 4500
3052, 3553
3053, 5463
3054, 5438
3055, 5479
3056, 3901
3057, 5476
3058, 3572
3059, 3876
3060, 5476
3061, 5134
3062, 5156
3063, 4206
3064, 3873
3065, 4517
3066, 3853
3067, 3260
3068, 3573
3069, 5481
3070, 4494
3071, 5145
3072, 3250
3073, 4502
3074, 3249
3075, 5130
3076, 3878
3077, 3254
3078, 5137
3079, 4190
3080, 3249
3081, 3252
3082, 4212
3083, 3258
3084, 4840
3085, 3254
3086, 4813
3087, 4485
3088, 5104
3089, 3648
3090, 3220
3091, 3547
3092, 4206
3093, 4481
3094, 3253
3095, 5478
3096, 5142
3097, 3554
3098, 4831
3099, 3250
3100, 5154
3101, 3543
3102, 3864
3103, 4838
3104, 4499
3105, 3882
3106, 5487
3107, 3843
3108, 3563
3109, 3860
3110, 3567
3111, 3539
3112, 3544
3113, 4472
3114, 4176
3115, 4484
3116, 3545
3117, 3825
3118, 3559
3119, 3869
3120, 3541
3121, 3570
3122, 4850
3123, 4515
3124, 4823
3125, 4498
3126, 3571
3127, 4839
3128, 3254
3129, 3873
3130, 4499
3131, 4204
3132, 3253
3133, 5498
3134, 4501
3135, 4834
3136, 4825
3137, 3872
3138, 5153
3139, 3571
3140, 5481
3141, 3246
3142, 4487
3143, 4484
3144, 3852
3145, 5468
3146, 3247
3147, 3245
3148, 3559
3149, 4827
3150, 5148
3151, 3519
3152, 5472
3153, 4156
3154, 4833
3155, 4940
3156, 4848
3157, 4490
3158, 5143
3159, 4207
3160, 4492
3161, 4197
3162, 5157
3163, 4217
3164, 3878
3165, 5263
3166, 5487
3167, 3258
3168, 4179
3169, 5485
3170, 4494
3171, 5496
3172, 5139
3173, 5488
3174, 4158
3175, 3249
3176, 3367
3177, 4486
3178, 5436
3179, 3866
3180, 4816
3181, 5137
3182, 5476
3183, 4828
3184, 3891
3185, 4826
3186, 4215
3187, 4190
3188, 3261
3189, 5480
3190, 4501
3191, 3863
3192, 3245
3193, 3856
3194, 4852
3195, 5485
3196, 4211
3197, 3857
3198, 3562
3199, 3559
3200, 4194
3201, 3252
3202, 4500
3203, 4842
3204, 3863
3205, 4843
3206, 4826
3207, 5121
3208, 3220
3209, 5450
3210, 3225
3211, 3867
3212, 4818
3213, 4177
3214, 3497
3215, 5465
3216, 5145
3217, 3569
3218, 5147
3219, 3248
3220, 5474
3221, 4182
3222, 3250
3223, 3873
3224, 4519
3225, 5126
3226, 4830
3227, 3258
3228, 4200
3229, 4201
3230, 4501
3231, 3857
3232, 3863
3233, 3225
3234, 5128
3235, 4819
3236, 4835
3237, 3551
3238, 3253
3239, 3557
3240, 5140
3241, 3252
3242, 4852
3243, 3243
3244, 5467
3245, 4200
3246, 3875
3247, 4509
3248, 5139
3249, 4853
3250, 5493
3251, 5149
3252, 4834
3253, 4841
3254, 4494
3255, 3842
3256, 4199
3257, 3565
3258, 3877
3259, 4187
3260, 3250
3261, 4823
3262, 4182
3263, 4491
3264, 5144
3265, 3256
3266, 4840
3267, 3565
3268, 5479
3269, 4471
3270, 3253
3271, 3554
3272, 5454
3273, 5118
3274, 3863
3275, 4469
3276, 4308
3277, 5447
3278, 3863
3279, 4520
3280, 4843
3281, 3560
3282, 5145
3283, 4825
3284, 3245
3285, 3570
3286, 5468
3287, 5136
3288, 5136
3289, 5494
3290, 5154
3291, 4825
3292, 3245
3293, 3857
3294, 5129
3295, 5459
3296, 3236
3297, 4839
3298, 5456
3299, 4855
3300, 4833
3301, 5472
3302, 3539
3303, 5460
3304, 4830
3305, 3253
3306, 5496
3307, 5488
3308, 3905
3309, 4842
3310, 5157
3311, 5156
3312, 5133
3313, 3550
3314, 4181
3315, 3854
3316, 4511
3317, 4846
3318, 4506
3319, 4827
3320, 3851
3321, 14034
3322, 4500
3323, 4817
3324, 3255
3325, 3847
3326, 4509
3327, 3558
3328, 5493
3329, 5488
3330, 5142
3331, 4496
3332, 4492
3333, 4830
3334, 4786
3335, 5139
3336, 3229
3337, 5483
3338, 4495
3339, 4188
3340, 4504
3341, 4818
3342, 3252
3343, 4515
3344, 4499
3345, 3880
3346, 4201
3347, 4493
3348, 5473
3349, 3871
3350, 3859
3351, 5138
3352, 5478
3353, 3557
3354, 4217
3355, 4810
3356, 3879
3357, 4172
3358, 5131
3359, 4816
3360, 5154
3361, 4495
3362, 3566
3363, 3227
3364, 5128
3365, 4503
3366, 4826
3367, 4206
3368, 4203
3369, 4199
3370, 3547
3371, 3253
3372, 4202
3373, 4842
3374, 5163
3375, 4497
3376, 3243
3377, 3860
3378, 4822
3379, 4185
3380, 3553
3381, 3556
3382, 3250
3383, 5492
3384, 5458
3385, 4509
3386, 3891
3387, 3245
3388, 4836
3389, 3258
3390, 4830
3391, 4854
3392, 3250
3393, 4441
3394, 4953
3395, 5085
3396, 3250
3397, 3513
3398, 4497
3399, 3254
3400, 3551
3401, 3568
3402, 4830
3403, 4494
3404, 5480
3405, 4212
3406, 4191
3407, 4488
3408, 3541
3409, 5480
3410, 4844
3411, 4514
3412, 4827
3413, 3261
3414, 4809
3415, 5135
3416, 3842
3417, 5130
3418, 4187
3419, 3558
3420, 5441
3421, 4195
3422, 4483
3423, 3873
3424, 4467
3425, 4188
3426, 4516
3427, 5477
3428, 3854
3429, 5128
3430, 5146
3431, 4192
3432, 5477
3433, 5479
3434, 3848
3435, 4509
3436, 5467
3437, 4209
3438, 3249
3439, 3544
3440, 3242
3441, 4510
3442, 4194
3443, 4191
3444, 4845
3445, 5472
3446, 5127
3447, 3871
3448, 4850
3449, 5463
3450, 5482
3451, 4175
3452, 4841
3453, 5469
3454, 4809
3455, 3565
3456, 4189
3457, 3542
3458, 3528
3459, 5122
3460, 4209
3461, 4504
3462, 4503
3463, 5490
3464, 3538
3465, 3568
3466, 4838
3467, 3542
3468, 4815
3469, 3865
3470, 4834
3471, 4829
3472, 3546
3473, 3845
3474, 3550
3475, 4178
3476, 5493
3477, 3548
3478, 3242
3479, 4165
3480, 3851
3481, 3250
3482, 3853
3483, 5108
3484, 4839
3485, 4807
3486, 5144
3487, 3845
3488, 4481
3489, 4507
3490, 5480
3491, 4507
3492, 3875
3493, 4509
3494, 4853
3495, 3850
3496, 4213
3497, 5470
3498, 3853
3499, 5466
3500, 3558
3501, 5481
3502, 3876
3503, 5133
3504, 5492
3505, 3252
3506, 5151
3507, 3556
3508, 4191
3509, 3573
3510, 4850
3511, 4500
3512, 5488
3513, 3863
3514, 4501
3515, 3537
3516, 3246
3517, 3502
3518, 4854
3519, 3200
3520, 3561
3521, 3248
3522, 5466
3523, 5491
3524, 4182
3525, 4840
3526, 3247
3527, 4518
3528, 4520
3529, 4497
3530, 4834
3531, 5488
3532, 3247
3533, 4499
3534, 4485
3535, 4200
3536, 3644
3537, 4204
3538, 4810
3539, 4837
3540, 4490
3541, 5144
3542, 4212
3543, 5152
3544, 3850
3545, 3250
3546, 4212
3547, 3256
3548, 3835
3549, 3255
3550, 3249
3551, 4500
3552, 3548
3553, 4826
3554, 4183
3555, 4835
3556, 4839
3557, 5145
3558, 3251
3559, 5138
3560, 5125
3561, 3893
3562, 4187
3563, 3847
3564, 4208
3565, 3875
3566, 5139
3567, 5135
3568, 4829
3569, 5463
3570, 4192
3571, 5471
3572, 4500
3573, 5471
3574, 4186
3575, 5465
3576, 3553
3577, 4486
3578, 4804
3579, 5480
3580, 3204
3581, 5470
3582, 4817
3583, 5131
3584, 3852
3585, 5469
3586, 4205
3587, 5149
3588, 4846
3589, 3242
3590, 4198
3591, 5458
3592, 5140
3593, 4505
3594, 5465
3595, 3899
3596, 5490
3597, 4851
3598, 3862
3599, 4157
3600, 4492
3601, 4796
3602, 3859
3603, 3842
3604, 3254
3605, 3864
3606, 4203
3607, 3829
3608, 5133
3609, 3826
3610, 5141
3611, 3652
3612, 4208
3613, 4824
3614, 3558
3615, 4182
3616, 4202
3617, 5466
3618, 5470
3619, 5484
3620, 3548
3621, 3245
3622, 4174
3623, 4830
3624, 4841
3625, 4849
3626, 4495
3627, 4498
3628, 4594
3629, 3891
3630, 3852
3631, 4483
3632, 3251
3633, 3872
3634, 5135
3635, 3876
3636, 3246
3637, 4201
3638, 4185
3639, 3829
3640, 3864
3641, 4172
3642, 4823
3643, 3560
3644, 4491
3645, 3548
3646, 4834
3647, 5484
3648, 5482
3649, 5129
3650, 4179
3651, 5140
3652, 5497
3653, 4189
3654, 3852
3655, 4488
3656, 4836
3657, 5467
3658, 3892
3659, 3840
3660, 5457
3661, 5489
3662, 4170
3663, 3901
3664, 5122
3665, 4831
3666, 4198
3667, 3263
3668, 4592
3669, 4831
3670, 5463
3671, 4519
3672, 3863
3673, 4849
3674, 3871
3675, 4496
3676, 4496
3677, 3535
3678, 4831
3679, 3250
3680, 5488
3681, 4505
3682, 4846
3683, 4506
3684, 4832
3685, 5457
3686, 3248
3687, 3244
3688, 3243
3689, 3557
3690, 5149
3691, 5156
3692, 5133
3693, 5127
3694, 4206
3695, 4845
3696, 4835
3697, 4833
3698, 4497
3699, 3869
3700, 5439
3701, 4945
3702, 5111
3703, 5133
3704, 3896
3705, 3538
3706, 5129
3707, 4192
3708, 4827
3709, 5492
3710, 4513
3711, 3545
3712, 3247
3713, 3256
3714, 5125
3715, 5147
3716, 3860
3717, 4829
3718, 3872
3719, 3827
3720, 4201
3721, 5467
3722, 3251
3723, 5128
3724, 4196
3725, 4205
3726, 4501
3727, 4510
3728, 4203
3729, 4832
3730, 4177
3731, 4487
3732, 4489
3733, 5143
3734, 4841
3735, 5493
3736, 4191
3737, 3559
3738, 3858
3739, 5134
3740, 4496
3741, 3848
3742, 4177
3743, 4203
3744, 4195
3745, 5481
3746, 3550
3747, 5471
3748, 3870
3749, 5136
3750, 4490
3751, 5145
3752, 5122
3753, 4191
3754, 4834
3755, 3255
3756, 5484
3757, 3859
3758, 5491
3759, 4469
3760, 4507
3761, 3886
3762, 3243
3763, 3207
3764, 3848
3765, 3535
3766, 5465
3767, 3869
3768, 5470
3769, 5490
3770, 4843
3771, 3541
3772, 4492
3773, 5497
3774, 4499
3775, 3251
3776, 3546
3777, 5132
3778, 4511
3779, 4497
3780, 3557
3781, 5478
3782, 5131
3783, 5484
3784, 4466
3785, 4505
3786, 5246
3787, 3544
3788, 5138
3789, 4204
3790, 3225
3791, 4507
3792, 4202
3793, 5471
3794, 4504
3795, 4850
3796, 5493
3797, 4312
3798, 3562
3799, 5471
3800, 5494
3801, 4490
3802, 5123
3803, 4830
3804, 3252
3805, 3854
3806, 4494
3807, 4487
3808, 3870
3809, 5455
3810, 4841
3811, 4308
3812, 3566
3813, 3548
3814, 4211
3815, 3242
3816, 3258
3817, 4824
3818, 5492
3819, 5489
3820, 4520
3821, 4512
3822, 4175
3823, 4487
3824, 3837
3825, 4512
3826, 4826
3827, 4507
3828, 5154
3829, 5136
3830, 3545
3831, 3550
3832, 3856
3833, 3873
3834, 3549
3835, 5154
3836, 3242
3837, 4183
3838, 4809
3839, 5468
3840, 4216
3841, 3257
3842, 3252
3843, 4172
3844, 4505
3845, 3845
3846, 5144
3847, 5466
3848, 3861
3849, 3826
3850, 4596
3851, 3518
3852, 3867
3853, 4183
3854, 5467
3855, 4195
3856, 3256
3857, 4819
3858, 3248
3859, 5151
3860, 3255
3861, 3256
3862, 5145
3863, 5465
3864, 4499
3865, 4511
3866, 3560
3867, 3565
3868, 5492
3869, 4856
3870, 4193
3871, 4492
3872, 4839
3873, 5469
3874, 4496
3875, 4188
3876, 3554
3877, 4829
3878, 4507
3879, 5166
3880, 4850
3881, 4789
3882, 4206
3883, 3796
3884, 4850
3885, 3526
3886, 3556
3887, 5130
3888, 4482
3889, 4206
3890, 4207
3891, 4610
3892, 5262
3893, 3566
3894, 4838
3895, 5136
3896, 5485
3897, 3562
3898, 3554
3899, 5132
3900, 3822
3901, 4827
3902, 5137
3903, 3252
3904, 4827
3905, 4209
3906, 4795
3907, 4486
3908, 4207
3909, 4191
3910, 4487
3911, 5463
3912, 5465
3913, 4199
3914, 3248
3915, 3573
3916, 3246
3917, 3557
3918, 5160
3919, 4190
3920, 4317
3921, 3243
3922, 3248
3923, 4521
3924, 4510
3925, 5497
3926, 3874
3927, 5145
3928, 4504
3929, 5466
3930, 3242
3931, 5490
3932, 3248
3933, 5489
3934, 5139
3935, 4209
3936, 3881
3937, 4206
3938, 4182
3939, 4832
3940, 3566
3941, 4959
3942, 3850
3943, 4194
3944, 5427
3945, 3856
3946, 3198
3947, 3534
3948, 4808
3949, 3537
3950, 3850
3951, 4483
3952, 3249
3953, 4193
3954, 5136
3955, 3244
3956, 3891
3957, 4503
3958, 4515
3959, 3860
3960, 5154
3961, 5131
3962, 4203
3963, 4519
3964, 4500
3965, 4490
3966, 3243
3967, 4799
3968, 4190
3969, 3548
3970, 3861
3971, 5151
3972, 3536
3973, 3236
3974, 3571
3975, 4812
3976, 9300
3977, 5462
3978, 3550
3979, 4518
3980, 3247
3981, 5145
3982, 4829
3983, 4496
3984, 3542
3985, 3551
3986, 3878
3987, 3849
3988, 5465
3989, 3878
3990, 5133
3991, 4204
3992, 5474
3993, 4849
3994, 4845
3995, 3556
3996, 5134
3997, 4833
3998, 3549
3999, 3252
4000, 5470
4001, 4165
4002, 5134
4003, 5137
4004, 3253
4005, 5080
4006, 4505
4007, 4773
4008, 3564
4009, 3534
4010, 3547
4011, 4211
4012, 5469
4013, 3904
4014, 3244
4015, 5133
4016, 3868
4017, 3245
4018, 3246
4019, 3542
4020, 4199
4021, 4836
4022, 4841
4023, 4217
4024, 4515
4025, 3871
4026, 4846
4027, 3548
4028, 5437
4029, 5139
4030, 3826
4031, 3559
4032, 5472
4033, 5490
4034, 5480
4035, 3573
4036, 4834
4037, 3869
4038, 3573
4039, 4189
4040, 3552
4041, 5465
4042, 3868
4043, 4192
4044, 5472
4045, 3864
4046, 3562
4047, 4835
4048, 4500
4049, 3550
4050, 3563
4051, 4836
4052, 4494
4053, 4189
4054, 4501
4055, 4821
4056, 4855
4057, 4823
4058, 3537
4059, 3851
4060, 3253
4061, 4205
4062, 5603
4063, 3242
4064, 3805
4065, 3559
4066, 4144
4067, 3842
4068, 3838
4069, 3253
4070, 3538
4071, 5468
4072, 3246
4073, 3242
4074, 5478
4075, 5479
4076, 5148
4077, 4514
4078, 3253
4079, 5161
4080, 3243
4081, 4834
4082, 5134
4083, 3247
4084, 5140
4085, 3550
4086, 5144
4087, 4955
4088, 5476
4089, 3885
4090, 4511
4091, 3226
4092, 3548
4093, 3516
4094, 4183
4095, 5136
4096, 3857
4097, 3844
4098, 5147
4099, 4844
4100, 3553
4101, 4499
4102, 4826
4103, 3866
4104, 4837
4105, 4821
4106, 3560
4107, 3560
4108, 5471
4109, 5468
4110, 3867
4111, 5476
4112, 3867
4113, 5476
4114, 3865
4115, 3553
4116, 4200
4117, 3243
4118, 4507
4119, 5470
4120, 5476
4121, 3255
4122, 5146
4123, 5471
4124, 4832
4125, 4173
4126, 4490
4127, 3551
4128, 4212
4129, 4794
4130, 4841
4131, 3836
4132, 4203
4133, 3261
4134, 3565
4135, 3564
4136, 3253
4137, 3837
4138, 4193
4139, 3566
4140, 3254
4141, 3553
4142, 4848
4143, 5464
4144, 3251
4145, 3248
4146, 5451
4147, 5466
4148, 4854
4149, 4829
4150, 4164
4151, 4482
4152, 4171
4153, 4192
4154, 4505
4155, 3552
4156, 4492
4157, 4511
4158, 4505
4159, 5142
4160, 3251
4161, 4187
4162, 3251
4163, 4187
4164, 4854
4165, 5498
4166, 3541
4167, 4200
4168, 3567
4169, 3551
4170, 3855
4171, 5473
4172, 4820
4173, 3848
4174, 4189
4175, 4191
4176, 4212
4177, 5481
4178, 5133
4179, 3842
4180, 4832
4181, 4495
4182, 3536
4183, 3253
4184, 3243
4185, 5149
4186, 4848
4187, 4621
4188, 4192
4189, 3550
4190, 5113
4191, 3870
4192, 4477
4193, 3853
4194, 5449
4195, 5483
4196, 4208
4197, 4195
4198, 5128
4199, 4489
4200, 4510
4201, 3247
4202, 4194
4203, 4835
4204, 3854
4205, 3859
4206, 4183
4207, 5735
4208, 4490
4209, 3844
4210, 3242
4211, 4827
4212, 5492
4213, 3226
4214, 4213
4215, 4960
4216, 5469
4217, 3523
4218, 4181
4219, 5128
4220, 3898
4221, 4215
4222, 4497
4223, 3870
4224, 5486
4225, 3248
4226, 3251
4227, 3248
4228, 5476
4229, 4834
4230, 3246
4231, 5144
4232, 3875
4233, 5145
4234, 5131
4235, 3556
4236, 3550
4237, 4501
4238, 3857
4239, 4828
4240, 4833
4241, 3873
4242, 5148
4243, 4510
4244, 3265
4245, 3549
4246, 4491
4247, 5481
4248, 3857
4249, 9238
4250, 3870
4251, 5238
4252, 4848
4253, 4173
4254, 5156
4255, 3852
4256, 3242
4257, 3552
4258, 3252
4259, 4507
4260, 5147
4261, 4505
4262, 4186
4263, 4842
4264, 3900
4265, 5492
4266, 4191
4267, 4492
4268, 4487
4269, 5475
4270, 3231
4271, 5473
4272, 5127
4273, 4494
4274, 4826
4275, 4829
4276, 3527
4277, 3869
4278, 4197
4279, 5121
4280, 5461
4281, 3560
4282, 4185
4283, 4827
4284, 5471
4285, 3246
4286, 5142
4287, 5134
4288, 5159
4289, 5470
4290, 4493
4291, 5136
4292, 3569
4293, 4202
4294, 3877
4295, 4830
4296, 3259
4297, 3877
4298, 3573
4299, 4483
4300, 4194
4301, 3258
4302, 3249
4303, 3248
4304, 4175
4305, 3250
4306, 3249
4307, 3558
4308, 5473
4309, 17565
4310, 5089
4311, 4828
4312, 5563
4313, 4193
4314, 3248
4315, 3271
4316, 3242
4317, 3247
4318, 4193
4319, 5478
4320, 5467
4321, 4850
4322, 5142
4323, 5493
4324, 3558
4325, 3860
4326, 4206
4327, 4483
4328, 3252
4329, 4210
4330, 3548
4331, 5446
4332, 3861
4333, 5128
4334, 4847
4335, 3232
4336, 5470
4337, 4514
4338, 5157
4339, 5460
4340, 3862
4341, 4796
4342, 4842
4343, 5154
4344, 4212
4345, 5159
4346, 4838
4347, 3870
4348, 3243
4349, 5141
4350, 5473
4351, 3852
4352, 5129
4353, 3244
4354, 3859
4355, 3245
4356, 20029
4357, 4497
4358, 3856
4359, 3888
4360, 4197
4361, 4184
4362, 4208
4363, 5153
4364, 5137
4365, 3556
4366, 3256
4367, 3888
4368, 3247
4369, 5096
4370, 3546
4371, 5427
4372, 4509
4373, 3539
4374, 3551
4375, 5150
4376, 3850
4377, 5463
4378, 5466
4379, 5125
4380, 4828
4381, 3855
4382, 3252
4383, 4177
4384, 3558
4385, 5266
4386, 4180
4387, 3873
4388, 3245
4389, 5468
4390, 5119
4391, 4834
4392, 5465
4393, 5131
4394, 4819
4395, 5131
4396, 4487
4397, 5465
4398, 3960
4399, 3562
4400, 4200
4401, 5130
4402, 3891
4403, 3553
4404, 5496
4405, 4503
4406, 4829
4407, 5140
4408, 3902
4409, 4197
4410, 3862
4411, 4488
4412, 3544
4413, 4200
4414, 5469
4415, 3859
4416, 3257
4417, 3557
4418, 4503
4419, 4191
4420, 5489
4421, 4501
4422, 3563
4423, 4843
4424, 4844
4425, 3242
4426, 4847
4427, 4196
4428, 5153
4429, 3566
4430, 3843
4431, 5491
4432, 5237
4433, 5472
4434, 3221
4435, 4819
4436, 4184
4437, 4494
4438, 5474
4439, 3857
4440, 4179
4441, 4178
4442, 3255
4443, 5136
4444, 5160
4445, 4843
4446, 5137
4447, 4796
4448, 5138
4449, 4491
4450, 3250
4451, 4485
4452, 5133
4453, 3839
4454, 3557
4455, 5127
4456, 3252
4457, 4177
4458, 5149
4459, 4818
4460, 3250
4461, 5140
4462, 4487
4463, 3857
4464, 4836
4465, 5459
4466, 3246
4467, 3547
4468, 4185
4469, 4181
4470, 5142
4471, 3563
4472, 4183
4473, 5147
4474, 5144
4475, 3253
4476, 4196
4477, 5466
4478, 3541
4479, 4198
4480, 5141
4481, 3250
4482, 5483
4483, 3864
4484, 5150
4485, 3258
4486, 4509
4487, 4495
4488, 5473
4489, 3826
4490, 5134
4491, 5120
4492, 5144
4493, 5461
4494, 4844
4495, 3246
4496, 3554
4497, 8022
4498, 4515
4499, 5134
4500, 4852
4501, 3249
4502, 3895
4503, 5160
4504, 4844
4505, 3248
4506, 5141
4507, 5477
4508, 3541
4509, 4480
4510, 3553
4511, 3248
4512, 3835
4513, 5131
4514, 3847
4515, 4490
4516, 3855
4517, 3550
4518, 3858
4519, 3555
4520, 3852
4521, 3854
4522, 3838
4523, 3243
4524, 4201
4525, 5467
4526, 3879
4527, 5467
4528, 3245
4529, 5148
4530, 3868
4531, 4834
4532, 3869
4533, 5484
4534, 4186
4535, 4963
4536, 3862
4537, 5141
4538, 5601
4539, 3847
4540, 4503
4541, 3861
4542, 4495
4543, 3252
4544, 5473
4545, 3252
4546, 3870
4547, 5474
4548, 5472
4549, 5146
4550, 5472
4551, 4817
4552, 5138
4553, 5126
4554, 5430
4555, 5139
4556, 5468
4557, 4490
4558, 4184
4559, 4508
4560, 3870
4561, 4837
4562, 4207
4563, 4838
4564, 3846
4565, 5137
4566, 4508
4567, 5464
4568, 5472
4569, 3908
4570, 3558
4571, 3838
4572, 3251
4573, 5469
4574, 4834
4575, 3824
4576, 3870
4577, 4197
4578, 4186
4579, 3552
4580, 3536
4581, 4489
4582, 3538
4583, 5154
4584, 4201
4585, 3873
4586, 4489
4587, 4186
4588, 3250
4589, 5147
4590, 4209
4591, 3860
4592, 3254
4593, 5469
4594, 5154
4595, 4837
4596, 3865
4597, 4182
4598, 4828
4599, 3247
4600, 3561
4601, 4502
4602, 5148
4603, 3570
4604, 5136
4605, 3850
4606, 3254
4607, 3543
4608, 3558
4609, 5133
4610, 4179
4611, 5140
4612, 5466
4613, 5473
4614, 9585
4615, 4803
4616, 4849
4617, 3874
4618, 4837
4619, 5483
4620, 5132
4621, 5147
4622, 3862
4623, 5477
4624, 4945
4625, 3574
4626, 5494
4627, 5471
4628, 3253
4629, 3251
4630, 4837
4631, 4178
4632, 3855
4633, 3250
4634, 5448
4635, 4506
4636, 4825
4637, 3863
4638, 5497
4639, 3546
4640, 5458
4641, 5467
4642, 4482
4643, 4519
4644, 4497
4645, 4194
4646, 4840
4647, 3848
4648, 4197
4649, 3250
4650, 3886
4651, 3856
4652, 3876
4653, 5136
4654, 4857
4655, 3257
4656, 5130
4657, 4826
4658, 4186
4659, 5486
4660, 4499
4661, 3850
4662, 5490
4663, 3851
4664, 4501
4665, 5464
4666, 5143
4667, 5472
4668, 3256
4669, 3558
4670, 4504
4671, 3244
4672, 4209
4673, 3252
4674, 3222
4675, 4819
4676, 4828
4677, 3560
4678, 3546
4679, 3241
4680, 4836
4681, 4850
4682, 3551
4683, 5487
4684, 3875
4685, 3536
4686, 5147
4687, 5499
4688, 4826
4689, 5503
4690, 5470
4691, 3845
4692, 3544
4693, 4813
4694, 4194
4695, 3231
4696, 4193
4697, 5502
4698, 3855
4699, 4518
4700, 3557
4701, 3254
4702, 5157
4703, 3840
4704, 3251
4705, 3557
4706, 4816
4707, 5137
4708, 3553
4709, 3867
4710, 3243
4711, 3864
4712, 4199
4713, 5129
4714, 4198
4715, 3254
4716, 4835
4717, 3575
4718, 3546
4719, 4205
4720, 4192
4721, 4841
4722, 4182
4723, 3868
4724, 4492
4725, 5475
4726, 4204
4727, 4504
4728, 4502
4729, 5158
4730, 4849
4731, 4157
4732, 3536
4733, 3868
4734, 4840
4735, 3499
4736, 5277
4737, 5474
4738, 3564
4739, 3255
4740, 4847
4741, 4185
4742, 3844
4743, 5147
4744, 3252
4745, 5466
4746, 5143
4747, 4206
4748, 4201
4749, 3857
4750, 4189
4751, 3550
4752, 3250
4753, 5150
4754, 4490
4755, 5462
4756, 5471
4757, 3870
4758, 5440
4759, 4836
4760, 4182
4761, 5155
4762, 5124
4763, 3847
4764, 4463
4765, 5487
4766, 4515
4767, 3564
4768, 4505
4769, 4206
4770, 5476
4771, 3244
4772, 4512
4773, 3251
4774, 5146
4775, 5129
4776, 3861
4777, 3560
4778, 4826
4779, 5476
4780, 5148
4781, 5482
4782, 4817
4783, 4856
4784, 3862
4785, 3858
4786, 4833
4787, 3244
4788, 4490
4789, 4194
4790, 5484
4791, 3536
4792, 4834
4793, 4833
4794, 3869
4795, 3859
4796, 3530
4797, 5145
4798, 5112
4799, 5469
4800, 4493
4801, 3253
4802, 5481
4803, 3855
4804, 3255
4805, 3246
4806, 4200
4807, 3549
4808, 5491
4809, 4848
4810, 4495
4811, 4842
4812, 4197
4813, 3570
4814, 5142
4815, 4495
4816, 3868
4817, 5101
4818, 5460
4819, 3527
4820, 3559
4821, 3876
4822, 5467
4823, 3222
4824, 5467
4825, 3518
4826, 4499
4827, 5140
4828, 4826
4829, 3887
4830, 4509
4831, 3245
4832, 4849
4833, 5135
4834, 3879
4835, 5147
4836, 4187
4837, 3853
4838, 5133
4839, 3254
4840, 3861
4841, 5141
4842, 4509
4843, 3566
4844, 4837
4845, 3545
4846, 4487
4847, 3247
4848, 3870
4849, 5484
4850, 5146
4851, 3551
4852, 5466
4853, 4823
4854, 3876
4855, 3224
4856, 3257
4857, 3227
4858, 4839
4859, 5247
4860, 4847
4861, 4842
4862, 4182
4863, 5483
4864, 3555
4865, 3252
4866, 3560
4867, 5480
4868, 3560
4869, 4195
4870, 4482
4871, 3244
4872, 4842
4873, 3559
4874, 5498
4875, 4505
4876, 3553
4877, 4843
4878, 5122
4879, 4207
4880, 3343
4881, 4509
4882, 4211
4883, 4503
4884, 3518
4885, 5124
4886, 5115
4887, 4189
4888, 4513
4889, 4197
4890, 5477
4891, 4516
4892, 4839
4893, 4183
4894, 4211
4895, 3851
4896, 3852
4897, 4499
4898, 5496
4899, 3551
4900, 3851
4901, 3256
4902, 3549
4903, 4845
4904, 7062
4905, 4213
4906, 3843
4907, 4823
4908, 3255
4909, 4516
4910, 4829
4911, 4185
4912, 5474
4913, 3854
4914, 4512
4915, 5481
4916, 4796
4917, 5466
4918, 3206
4919, 4828
4920, 5461
4921, 4566
4922, 4832
4923, 4202
4924, 3862
4925, 3866
4926, 3855
4927, 4187
4928, 3877
4929, 4505
4930, 5492
4931, 4829
4932, 4823
4933, 5486
4934, 4496
4935, 5475
4936, 4844
4937, 4838
4938, 3567
4939, 4825
4940, 3862
4941, 4494
4942, 3571
4943, 4203
4944, 5486
4945, 5125
4946, 5593
4947, 5462
4948, 3248
4949, 5485
4950, 3252
4951, 4853
4952, 4485
4953, 3544
4954, 5466
4955, 5155
4956, 3870
4957, 4493
4958, 4199
4959, 3538
4960, 3876
4961, 5484
4962, 3561
4963, 4845
4964, 4501
4965, 4832
4966, 5494
4967, 4214
4968, 5469
4969, 5136
4970, 4493
4971, 4197
4972, 3854
4973, 5104
4974, 3842
4975, 3827
4976, 5489
4977, 3222
4978, 4511
4979, 4776
4980, 3537
4981, 4471
4982, 5488
4983, 3867
4984, 4199
4985, 3252
4986, 3863
4987, 3851
4988, 5479
4989, 3881
4990, 3536
4991, 4201
4992, 3545
4993, 3669
4994, 4500
4995, 5140
4996, 3257
4997, 4490
4998, 3246
4999, 5485
5000, 4469
5001, 4848
5002, 4485
5003, 4841
5004, 5497
5005, 3559
5006, 5441
5007, 3563
5008, 3511
5009, 4833
5010, 3862
5011, 3561
5012, 3855
5013, 3881
5014, 4840
5015, 4185
5016, 3568
5017, 5137
5018, 4181
5019, 3847
5020, 3554
5021, 4203
5022, 3896
5023, 4204
5024, 4510
5025, 5476
5026, 4843
5027, 3260
5028, 3255
5029, 5476
5030, 3867
5031, 3887
5032, 4502
5033, 5158
5034, 3857
5035, 4208
5036, 4465
5037, 4505
5038, 4152
5039, 4188
5040, 5448
5041, 3242
5042, 3539
5043, 4849
5044, 3850
5045, 3544
5046, 5138
5047, 4210
5048, 5489
5049, 5137
5050, 5149
5051, 4194
5052, 4849
5053, 3538
5054, 3254
5055, 4503
5056, 5477
5057, 4818
5058, 5136
5059, 3885
5060, 5478
5061, 4206
5062, 5463
5063, 5464
5064, 5490
5065, 5461
5066, 4191
5067, 3231
5068, 3539
5069, 5116
5070, 3244
5071, 4515
5072, 5147
5073, 3552
5074, 4838
5075, 3262
5076, 4820
5077, 4832
5078, 5485
5079, 4514
5080, 4196
5081, 4506
5082, 5129
5083, 4206
5084, 3247
5085, 5493
5086, 3246
5087, 5162
5088, 4199
5089, 4199
5090, 4511
5091, 3868
5092, 3567
5093, 5152
5094, 5131
5095, 4514
5096, 3253
5097, 4841
5098, 3536
5099, 4805
5100, 3552
5101, 4803
5102, 3243
5103, 5464
5104, 5477
5105, 4203
5106, 4818
5107, 3252
5108, 4831
5109, 4510
5110, 5490
5111, 5583
5112, 4185
5113, 4843
5114, 4498
5115, 5475
5116, 5160
5117, 5476
5118, 4806
5119, 3252
5120, 3539
5121, 4512
5122, 3222
5123, 4183
5124, 3223
5125, 3252
5126, 3257
5127, 5126
5128, 3871
5129, 3265
5130, 5462
5131, 5150
5132, 3560
5133, 4843
5134, 3548
5135, 3871
5136, 5493
5137, 3840
5138, 4851
5139, 3246
5140, 3253
5141, 5481
5142, 5489
5143, 5488
5144, 5462
5145, 4189
5146, 3254
5147, 3549
5148, 3563
5149, 3565
5150, 4823
5151, 4497
5152, 3873
5153, 5131
5154, 4208
5155, 4826
5156, 4855
5157, 3564
5158, 4811
5159, 5151
5160, 5118
5161, 4189
5162, 5145
5163, 3553
5164, 4797
5165, 4840
5166, 3250
5167, 3552
5168, 3854
5169, 5150
5170, 5486
5171, 4217
5172, 3841
5173, 4613
5174, 4190
5175, 5471
5176, 5475
5177, 3876
5178, 3857
5179, 3247
5180, 4850
5181, 4491
5182, 3570
5183, 5127
5184, 4503
5185, 5483
5186, 4321
5187, 5141
5188, 3549
5189, 4163
5190, 4189
5191, 3564
5192, 3558
5193, 4844
5194, 4197
5195, 4203
5196, 4204
5197, 4488
5198, 4186
5199, 3847
5200, 5492
5201, 4518
5202, 4853
5203, 3257
5204, 5481
5205, 4833
5206, 3243
5207, 3251
5208, 4494
5209, 4204
5210, 5141
5211, 4195
5212, 4823
5213, 3872
5214, 4187
5215, 4492
5216, 4190
5217, 4508
5218, 4195
5219, 5107
5220, 5473
5221, 3863
5222, 4179
5223, 4851
5224, 4208
5225, 5491
5226, 4506
5227, 3851
5228, 3882
5229, 4493
5230, 5466
5231, 4852
5232, 5500
5233, 4822
5234, 4843
5235, 3243
5236, 3562
5237, 3854
5238, 3248
5239, 5141
5240, 3824
5241, 5151
5242, 3528
5243, 4491
5244, 4832
5245, 4315
5246, 5421
5247, 5142
5248, 4846
5249, 3247
5250, 4468
5251, 3854
5252, 4834
5253, 3869
5254, 4497
5255, 3255
5256, 5157
5257, 5476
5258, 5493
5259, 5466
5260, 4511
5261, 3548
5262, 5487
5263, 5154
5264, 3850
5265, 3245
5266, 4849
5267, 3889
5268, 3260
5269, 3251
5270, 3256
5271, 3254
5272, 4203
5273, 5483
5274, 4484
5275, 3258
5276, 3245
5277, 5138
5278, 3224
5279, 5126
5280, 5481
5281, 4202
5282, 3237
5283, 4945
5284, 5127
5285, 4195
5286, 5132
5287, 4502
5288, 4820
5289, 4836
5290, 4841
5291, 5135
5292, 4510
5293, 3539
5294, 4826
5295, 3844
5296, 4826
5297, 4856
5298, 4522
5299, 4499
5300, 3243
5301, 3259
5302, 4500
5303, 5465
5304, 4482
5305, 5465
5306, 4840
5307, 4190
5308, 4487
5309, 4470
5310, 4195
5311, 3539
5312, 3541
5313, 5470
5314, 5126
5315, 5482
5316, 4506
5317, 5138
5318, 5135
5319, 4190
5320, 3250
5321, 5488
5322, 5472
5323, 5150
5324, 3851
5325, 3873
5326, 3864
5327, 3555
5328, 4836
5329, 4833
5330, 4845
5331, 4831
5332, 4213
5333, 4518
5334, 3565
5335, 4520
5336, 4846
5337, 5136
5338, 5487
5339, 5482
5340, 5131
5341, 4436
5342, 5475
5343, 4467
5344, 3244
5345, 5163
5346, 3254
5347, 5131
5348, 5481
5349, 3563
5350, 4597
5351, 4202
5352, 4192
5353, 3859
5354, 4833
5355, 3250
5356, 3243
5357, 3541
5358, 4852
5359, 3853
5360, 5120
5361, 4183
5362, 3237
5363, 4193
5364, 5252
5365, 5139
5366, 5474
5367, 3550
5368, 5485
5369, 5144
5370, 3840
5371, 4192
5372, 4180
5373, 3875
5374, 5144
5375, 4183
5376, 3567
5377, 5149
5378, 4210
5379, 3550
5380, 5464
5381, 4514
5382, 3873
5383, 4192
5384, 4192
5385, 4192
5386, 3985
5387, 3571
5388, 3246
5389, 5456
5390, 5474
5391, 3261
5392, 3257
5393, 5145
5394, 4512
5395, 3560
5396, 4505
5397, 3573
5398, 3874
5399, 4325
5400, 3831
5401, 3257
5402, 4812
5403, 3860
5404, 5116
5405, 3862
5406, 3604
5407, 4519
5408, 5493
5409, 5149
5410, 3546
5411, 3549
5412, 5501
5413, 5138
5414, 4184
5415, 4849
5416, 3866
5417, 3546
5418, 3866
5419, 4214
5420, 3860
5421, 4503
5422, 4198
5423, 4479
5424, 4199
5425, 5130
5426, 3567
5427, 5457
5428, 4832
5429, 3248
5430, 3250
5431, 5498
5432, 4835
5433, 3544
5434, 3252
5435, 4832
5436, 5149
5437, 5593
5438, 4200
5439, 3251
5440, 3869
5441, 4189
5442, 5473
5443, 4198
5444, 3893
5445, 5158
5446, 3572
5447, 5151
5448, 4494
5449, 3549
5450, 3538
5451, 4189
5452, 4213
5453, 5148
5454, 5150
5455, 3559
5456, 5148
5457, 3255
5458, 3241
5459, 3853
5460, 4213
5461, 3865
5462, 4492
5463, 4478
5464, 4487
5465, 3516
5466, 4498
5467, 4464
5468, 4843
5469, 4839
5470, 4518
5471, 4506
5472, 5129
5473, 5467
5474, 3353
5475, 4828
5476, 4306
5477, 5144
5478, 3535
5479, 5137
5480, 5441
5481, 5476
5482, 5126
5483, 3548
5484, 3846
5485, 3884
5486, 5120
5487, 3559
5488, 3562
5489, 3550
5490, 4170
5491, 3549
5492, 3519
5493, 4183
5494, 3382
5495, 3256
5496, 3842
5497, 4493
5498, 3552
5499, 4844
5500, 4852
5501, 5143
5502, 4835
5503, 4825
5504, 5141
5505, 3553
5506, 3879
5507, 5133
5508, 3567
5509, 4494
5510, 4849
5511, 4826
5512, 3360
5513, 4200
5514, 4482
5515, 5133
5516, 3905
5517, 4817
5518, 4495
5519, 4185
5520, 3234
5521, 3242
5522, 5464
5523, 5133
5524, 3200
5525, 3257
5526, 4795
5527, 5142
5528, 3224
5529, 3565
5530, 3842
5531, 4517
5532, 5467
5533, 4495
5534, 4201
5535, 5468
5536, 4202
5537, 3854
5538, 3373
5539, 5478
5540, 3873
5541, 3845
5542, 5147
5543, 3243
5544, 3558
5545, 3914
5546, 5139
5547, 5116
5548, 4844
5549, 3547
5550, 4836
5551, 5147
5552, 3552
5553, 4214
5554, 4174
5555, 3827
5556, 3855
5557, 5477
5558, 4194
5559, 4501
5560, 9610
5561, 4839
5562, 4180
5563, 5461
5564, 4857
5565, 4497
5566, 4207
5567, 3254
5568, 4517
5569, 4522
5570, 3544
5571, 5145
5572, 5473
5573, 5142
5574, 4194
5575, 3258
5576, 5484
5577, 5143
5578, 5470
5579, 3255
5580, 3563
5581, 3833
5582, 5145
5583, 3209
5584, 3840
5585, 3528
5586, 3243
5587, 3808
5588, 3565
5589, 4468
5590, 4505
5591, 5479
5592, 3565
5593, 3252
5594, 3851
5595, 3249
5596, 3544
5597, 5154
5598, 5478
5599, 3256
5600, 3259
5601, 3869
5602, 3546
5603, 3867
5604, 5470
5605, 3541
5606, 3563
5607, 3871
5608, 3551
5609, 3257
5610, 5153
5611, 4507
5612, 4215
5613, 5134
5614, 3230
5615, 3895
5616, 4831
5617, 4185
5618, 3244
5619, 3561
5620, 3865
5621, 4828
5622, 4512
5623, 4515
5624, 4516
5625, 3871
5626, 4204
5627, 3884
5628, 3244
5629, 5480
5630, 3852
5631, 5144
5632, 4214
5633, 3869
5634, 3544
5635, 4841
5636, 4847
5637, 4198
5638, 5146
5639, 3545
5640, 4200
5641, 3867
5642, 3243
5643, 3557
5644, 3249
5645, 3546
5646, 5454
5647, 4494
5648, 4504
5649, 3246
5650, 5472
5651, 3568
5652, 3519
5653, 5147
5654, 3559
5655, 3554
5656, 3838
5657, 3246
5658, 4194
5659, 5483
5660, 3856
5661, 5131
5662, 4196
5663, 4514
5664, 3898
5665, 5143
5666, 4850
5667, 5474
5668, 5146
5669, 4817
5670, 3853
5671, 3641
5672, 3260
5673, 3564
5674, 5148
5675, 3567
5676, 4817
5677, 3827
5678, 4835
5679, 3833
5680, 5160
5681, 3261
5682, 4515
5683, 5130
5684, 4188
5685, 4829
5686, 4190
5687, 3269
5688, 4515
5689, 3243
5690, 4194
5691, 3244
5692, 3258
5693, 4831
5694, 4841
5695, 3978
5696, 3561
5697, 5145
5698, 4509
5699, 5483
5700, 4847
5701, 4484
5702, 3548
5703, 5133
5704, 3875
5705, 3857
5706, 4848
5707, 4804
5708, 4845
5709, 3830
5710, 5142
5711, 5456
5712, 3867
5713, 3232
5714, 4206
5715, 5480
5716, 4844
5717, 3252
5718, 4199
5719, 3256
5720, 3560
5721, 4497
5722, 4493
5723, 5142
5724, 5145
5725, 5485
5726, 3863
5727, 4843
5728, 5495
5729, 3850
5730, 4476
5731, 4178
5732, 4467
5733, 3248
5734, 3565
5735, 3862
5736, 4515
5737, 4502
5738, 3551
5739, 5464
5740, 5122
5741, 5495
5742, 3561
5743, 5474
5744, 4209
5745, 3249
5746, 3853
5747, 3870
5748, 4846
5749, 3674
5750, 3877
5751, 4203
5752, 4183
5753, 4210
5754, 3554
5755, 3877
5756, 5473
5757, 4835
5758, 3556
5759, 4817
5760, 3259
5761, 4481
5762, 4826
5763, 5463
5764, 4514
5765, 5159
5766, 4846
5767, 3548
5768, 4190
5769, 5458
5770, 4486
5771, 3556
5772, 3222
5773, 4494
5774, 5116
5775, 3250
5776, 3547
5777, 5148
5778, 3247
5779, 4832
5780, 4493
5781, 4201
5782, 5152
5783, 5137
5784, 4854
5785, 5128
5786, 5130
5787, 5138
5788, 5490
5789, 3249
5790, 4836
5791, 5438
5792, 3572
5793, 3523
5794, 4494
5795, 3248
5796, 4197
5797, 3556
5798, 5125
5799, 5141
5800, 4200
5801, 3845
5802, 3261
5803, 3851
5804, 4193
5805, 3560
5806, 5472
5807, 5105
5808, 5589
5809, 4205
5810, 4504
5811, 4215
5812, 3563
5813, 4214
5814, 3563
5815, 3849
5816, 4194
5817, 5127
5818, 5489
5819, 3262
5820, 5137
5821, 3254
5822, 3244
5823, 4492
5824, 5495
5825, 3558
5826, 4828
5827, 5145
5828, 3251
5829, 3226
5830, 5157
5831, 5427
5832, 4483
5833, 3825
5834, 4491
5835, 5106
5836, 3846
5837, 4192
5838, 4204
5839, 4198
5840, 3867
5841, 5490
5842, 4187
5843, 3560
5844, 5136
5845, 4505
5846, 3535
5847, 4827
5848, 3860
5849, 3570
5850, 3253
5851, 5488
5852, 5471
5853, 4833
5854, 5101
5855, 4839
5856, 5470
5857, 3246
5858, 4845
5859, 4831
5860, 3243
5861, 4838
5862, 3561
5863, 3572
5864, 3842
5865, 3254
5866, 3271
5867, 3551
5868, 5149
5869, 4217
5870, 5473
5871, 3546
5872, 3257
5873, 4516
5874, 5468
5875, 4837
5876, 4189
5877, 5135
5878, 3257
5879, 4491
5880, 3556
5881, 3247
5882, 3256
5883, 3542
5884, 4838
5885, 5128
5886, 4496
5887, 5482
5888, 3556
5889, 3846
5890, 3575
5891, 3243
5892, 4829
5893, 5495
5894, 5428
5895, 5473
5896, 3553
5897, 5144
5898, 3857
5899, 4190
5900, 5473
5901, 4178
5902, 5485
5903, 3540
5904, 3589
5905, 4507
5906, 4203
5907, 4198
5908, 4492
5909, 5492
5910, 3859
5911, 4812
5912, 4515
5913, 4181
5914, 4505
5915, 4179
5916, 3864
5917, 4165
5918, 3561
5919, 3551
5920, 4511
5921, 5481
5922, 4829
5923, 5452
5924, 3541
5925, 5490
5926, 4199
5927, 4842
5928, 5471
5929, 5491
5930, 4853
5931, 3565
5932, 4494
5933, 4851
5934, 5135
5935, 5158
5936, 5145
5937, 5148
5938, 3557
5939, 4516
5940, 4846
5941, 3559
5942, 4206
5943, 4847
5944, 4217
5945, 3250
5946, 4827
5947, 3245
5948, 4856
5949, 3566
5950, 4502
5951, 3574
5952, 3550
5953, 4807
5954, 4956
5955, 3230
5956, 3547
5957, 5482
5958, 4206
5959, 4489
5960, 5494
5961, 4848
5962, 3562
5963, 3253
5964, 3252
5965, 4817
5966, 4838
5967, 3875
5968, 3868
5969, 5138
5970, 4505
5971, 3253
5972, 3249
5973, 5486
5974, 3545
5975, 3540
5976, 4482
5977, 4827
5978, 5490
5979, 3548
5980, 5490
5981, 3871
5982, 4478
5983, 4511
5984, 3221
5985, 4188
5986, 4502
5987, 4193
5988, 4204
5989, 5463
5990, 4502
5991, 5145
5992, 5480
5993, 4837
5994, 4205
5995, 3877
5996, 5140
5997, 5476
5998, 5457
5999, 5486
6000, 3545
6001, 5153
6002, 5473
6003, 4496
6004, 3876
6005, 3243
6006, 4854
6007, 3864
6008, 3255
6009, 3558
6010, 5497
6011, 4183
6012, 4509
6013, 4198
6014, 5116
6015, 4205
6016, 4469
6017, 4191
6018, 3842
6019, 3570
6020, 4514
6021, 5122
6022, 3565
6023, 3857
6024, 5482
6025, 5142
6026, 3863
6027, 5160
6028, 4204
6029, 3859
6030, 4824
6031, 3247
6032, 4194
6033, 5112
6034, 5140
6035, 3244
6036, 4827
6037, 4557
6038, 4497
6039, 3262
6040, 4195
6041, 4207
6042, 3252
6043, 5445
6044, 4207
6045, 5103
6046, 5132
6047, 3249
6048, 3554
6049, 4184
6050, 5463
6051, 5481
6052, 4844
6053, 4522
6054, 4208
6055, 4517
6056, 4843
6057, 4214
6058, 5470
6059, 4186
6060, 5153
6061, 3860
6062, 3248
6063, 3874
6064, 4193
6065, 4175
6066, 4848
6067, 4824
6068, 5467
6069, 3251
6070, 3840
6071, 3233
6072, 4187
6073, 4196
6074, 4215
6075, 4158
6076, 4493
6077, 4171
6078, 5148
6079, 4830
6080, 5466
6081, 3551
6082, 3555
6083, 3552
6084, 5124
6085, 4508
6086, 3890
6087, 5164
6088, 4955
6089, 5470
6090, 4840
6091, 5153
6092, 4495
6093, 5148
6094, 4186
6095, 3263
6096, 4184
6097, 4827
6098, 3847
6099, 3257
6100, 5147
6101, 5470
6102, 4816
6103, 4833
6104, 5465
6105, 5140
6106, 5436
6107, 4198
6108, 5459
6109, 3558
6110, 5144
6111, 5149
6112, 3559
6113, 5138
6114, 5487
6115, 3556
6116, 3878
6117, 5468
6118, 4209
6119, 5478
6120, 5594
6121, 3550
6122, 4200
6123, 5477
6124, 4203
6125, 4512
6126, 5487
6127, 4841
6128, 5481
6129, 4321
6130, 3563
6131, 5481
6132, 5496
6133, 5477
6134, 4491
6135, 5479
6136, 5455
6137, 4494
6138, 4184
6139, 3860
6140, 4843
6141, 3868
6142, 5462
6143, 3561
6144, 5128
6145, 3563
6146, 3573
6147, 3858
6148, 3559
6149, 3865
6150, 4518
6151, 4512
6152, 3566
6153, 3879
6154, 3548
6155, 4485
6156, 4520
6157, 3523
6158, 4516
6159, 4165
6160, 4497
6161, 3555
6162, 3251
6163, 4815
6164, 5465
6165, 4172
6166, 5153
6167, 4191
6168, 4820
6169, 4500
6170, 3546
6171, 3869
6172, 5474
6173, 3871
6174, 4817
6175, 4494
6176, 3560
6177, 3850
6178, 5140
6179, 3254
6180, 4202
6181, 3552
6182, 3875
6183, 5147
6184, 3553
6185, 3853
6186, 3865
6187, 3254
6188, 5468
6189, 3878
6190, 4188
6191, 3242
6192, 4838
6193, 4219
6194, 4175
6195, 4481
6196, 4826
6197, 5105
6198, 5125
6199, 4160
6200, 3247
6201, 5462
6202, 5485
6203, 3861
6204, 4195
6205, 5150
6206, 4217
6207, 5166
6208, 4815
6209, 3258
6210, 4195
6211, 3846
6212, 4205
6213, 4490
6214, 4816
6215, 4212
6216, 5141
6217, 3258
6218, 3872
6219, 4203
6220, 5111
6221, 4833
6222, 5460
6223, 4816
6224, 5139
6225, 3869
6226, 4459
6227, 5476
6228, 4167
6229, 3253
6230, 3560
6231, 3254
6232, 3561
6233, 3543
6234, 3571
6235, 4318
6236, 4198
6237, 3251
6238, 4519
6239, 3868
6240, 5127
6241, 3252
6242, 5156
6243, 5143
6244, 3255
6245, 4833
6246, 4495
6247, 5481
6248, 4203
6249, 3856
6250, 5148
6251, 3869
6252, 5467
6253, 3868
6254, 4493
6255, 4818
6256, 3867
6257, 5473
6258, 4477
6259, 5251
6260, 5125
6261, 4503
6262, 4167
6263, 3857
6264, 3255
6265, 4840
6266, 3562
6267, 5140
6268, 3876
6269, 4843
6270, 3256
6271, 4835
6272, 3868
6273, 4848
6274, 4487
6275, 5150
6276, 5470
6277, 3864
6278, 5136
6279, 3827
6280, 5490
6281, 4475
6282, 4845
6283, 3827
6284, 5144
6285, 4835
6286, 3248
6287, 5138
6288, 5463
6289, 3564
6290, 3537
6291, 5152
6292, 4834
6293, 4489
6294, 4190
6295, 4183
6296, 5476
6297, 3547
6298, 4199
6299, 5147
6300, 5467
6301, 3250
6302, 4501
6303, 4830
6304, 4503
6305, 3876
6306, 4193
6307, 3258
6308, 5127
6309, 5496
6310, 3259
6311, 5136
6312, 3869
6313, 3874
6314, 3872
6315, 4195
6316, 4833
6317, 4480
6318, 3563
6319, 3208
6320, 5155
6321, 4251
6322, 4816
6323, 4185
6324, 4508
6325, 4836
6326, 5483
6327, 4196
6328, 5151
6329, 5482
6330, 5469
6331, 4831
6332, 4183
6333, 3254
6334, 4506
6335, 5469
6336, 3862
6337, 5462
6338, 3232
6339, 3555
6340, 5447
6341, 4820
6342, 3234
6343, 5457
6344, 3856
6345, 3250
6346, 5132
6347, 4850
6348, 3873
6349, 4507
6350, 3569
6351, 3549
6352, 5141
6353, 3535
6354, 3864
6355, 4832
6356, 4200
6357, 5124
6358, 5472
6359, 3845
6360, 4201
6361, 5133
6362, 3261
6363, 3873
6364, 3865
6365, 3879
6366, 4829
6367, 5135
6368, 4512
6369, 3256
6370, 5483
6371, 5467
6372, 5144
6373, 4220
6374, 5484
6375, 5465
6376, 4177
6377, 4501
6378, 4448
6379, 4496
6380, 3825
6381, 3564
6382, 3831
6383, 5458
6384, 4848
6385, 4513
6386, 4840
6387, 3554
6388, 5479
6389, 5471
6390, 5153
6391, 4819
6392, 4217
6393, 3546
6394, 3572
6395, 4847
6396, 3564
6397, 3255
6398, 3252
6399, 3544
6400, 5152
6401, 3534
6402, 3251
6403, 5493
6404, 3254
6405, 5473
6406, 3253
6407, 4187
6408, 3870
6409, 3222
6410, 5471
6411, 3902
6412, 4201
6413, 3573
6414, 4197
6415, 3550
6416, 5140
6417, 3849
6418, 5152
6419, 4512
6420, 3559
6421, 5136
6422, 3550
6423, 4208
6424, 3252
6425, 4827
6426, 4491
6427, 4183
6428, 4500
6429, 3552
6430, 3556
6431, 5127
6432, 3862
6433, 4821
6434, 3550
6435, 3869
6436, 5166
6437, 5146
6438, 3558
6439, 3555
6440, 4191
6441, 4182
6442, 5493
6443, 3827
6444, 5479
6445, 3926
6446, 3556
6447, 3560
6448, 3252
6449, 3534
6450, 5458
6451, 3256
6452, 3552
6453, 3860
6454, 3572
6455, 4189
6456, 3871
6457, 5474
6458, 3554
6459, 4175
6460, 3231
6461, 3867
6462, 5128
6463, 3543
6464, 4161
6465, 4835
6466, 4203
6467, 5482
6468, 4834
6469, 4212
6470, 3844
6471, 3244
6472, 4188
6473, 5154
6474, 5141
6475, 5122
6476, 3891
6477, 3561
6478, 5121
6479, 4847
6480, 4844
6481, 3872
6482, 3873
6483, 3848
6484, 5459
6485, 4836
6486, 3559
6487, 4491
6488, 3367
6489, 3254
6490, 5481
6491, 3549
6492, 3575
6493, 3258
6494, 5131
6495, 4500
6496, 5485
6497, 3867
6498, 3855
6499, 3560
6500, 4192
6501, 3244
6502, 3231
6503, 5141
6504, 4158
6505, 3561
6506, 3224
6507, 3248
6508, 4486
6509, 3872
6510, 4188
6511, 4197
6512, 4501
6513, 4205
6514, 3868
6515, 5141
6516, 3247
6517, 4850
6518, 5480
6519, 5484
6520, 3551
6521, 5138
6522, 3556
6523, 4172
6524, 5459
6525, 5473
6526, 4195
6527, 4168
6528, 5151
6529, 4174
6530, 4180
6531, 3561
6532, 3676
6533, 3545
6534, 5123
6535, 4819
6536, 5482
6537, 5481
6538, 5151
6539, 5475
6540, 3866
6541, 4829
6542, 4809
6543, 3534
6544, 5131
6545, 4200
6546, 5150
6547, 3572
6548, 4496
6549, 3252
6550, 5148
6551, 4193
6552, 3247
6553, 4827
6554, 4834
6555, 5477
6556, 5140
6557, 4194
6558, 5478
6559, 4849
6560, 4482
6561, 3513
6562, 5133
6563, 5412
6564, 3254
6565, 4437
6566, 3555
6567, 4816
6568, 3880
6569, 3846
6570, 3247
6571, 5483
6572, 4825
6573, 4828
6574, 3563
6575, 3856
6576, 3256
6577, 4846
6578, 5461
6579, 4196
6580, 5132
6581, 3255
6582, 3687
6583, 3867
6584, 3222
6585, 5143
6586, 4465
6587, 5158
6588, 3869
6589, 5122
6590, 4177
6591, 3864
6592, 4818
6593, 4510
6594, 3826
6595, 3243
6596, 5147
6597, 4206
6598, 5143
6599, 3896
6600, 5483
6601, 5493
6602, 3261
6603, 4498
6604, 3254
6605, 3256
6606, 5475
6607, 4497
6608, 5150
6609, 5460
6610, 5463
6611, 4836
6612, 4198
6613, 5490
6614, 4489
6615, 5255
6616, 3575
6617, 4828
6618, 4196
6619, 4514
6620, 3873
6621, 5141
6622, 4483
6623, 4502
6624, 4487
6625, 3221
6626, 5123
6627, 3247
6628, 4179
6629, 3854
6630, 3869
6631, 3253
6632, 3563
6633, 5154
6634, 4491
6635, 4509
6636, 5466
6637, 4839
6638, 3565
6639, 3245
6640, 5482
6641, 5458
6642, 4498
6643, 3254
6644, 3565
6645, 3244
6646, 4848
6647, 4175
6648, 3246
6649, 3940
6650, 4201
6651, 3253
6652, 5130
6653, 3556
6654, 5471
6655, 5114
6656, 3866
6657, 3525
6658, 3544
6659, 4853
6660, 3557
6661, 3243
6662, 3251
6663, 4829
6664, 3541
6665, 3884
6666, 5134
6667, 4844
6668, 3265
6669, 4187
6670, 3250
6671, 5135
6672, 3257
6673, 4828
6674, 3540
6675, 4197
6676, 3250
6677, 4203
6678, 5142
6679, 4208
6680, 5488
6681, 5132
6682, 3245
6683, 3222
6684, 3248
6685, 3221
6686, 4490
6687, 4485
6688, 4502
6689, 5107
6690, 5461
6691, 5442
6692, 3851
6693, 4515
6694, 4840
6695, 3247
6696, 4188
6697, 5146
6698, 3857
6699, 4513
6700, 5140
6701, 4851
6702, 5147
6703, 3857
6704, 5145
6705, 3538
6706, 4487
6707, 4835
6708, 4161
6709, 4487
6710, 4165
6711, 3254
6712, 3543
6713, 4502
6714, 3258
6715, 3249
6716, 3538
6717, 4816
6718, 5467
6719, 4507
6720, 5493
6721, 4206
6722, 5471
6723, 3248
6724, 3253
6725, 4490
6726, 3555
6727, 3841
6728, 5158
6729, 3548
6730, 5491
6731, 3254
6732, 5484
6733, 5135
6734, 3254
6735, 5493
6736, 5133
6737, 5472
6738, 3250
6739, 5140
6740, 4492
6741, 5491
6742, 4827
6743, 3244
6744, 4796
6745, 5481
6746, 3875
6747, 3849
6748, 3554
6749, 3257
6750, 5444
6751, 4205
6752, 3825
6753, 3241
6754, 4509
6755, 3859
6756, 5137
6757, 3566
6758, 3875
6759, 3563
6760, 4199
6761, 4517
6762, 3874
6763, 4846
6764, 3249
6765, 3244
6766, 4499
6767, 5154
6768, 4842
6769, 3249
6770, 3873
6771, 3515
6772, 4189
6773, 4477
6774, 4505
6775, 3243
6776, 4502
6777, 3548
6778, 3555
6779, 4166
6780, 3567
6781, 5447
6782, 4192
6783, 5140
6784, 4506
6785, 3856
6786, 4193
6787, 3869
6788, 3254
6789, 4493
6790, 4499
6791, 3244
6792, 5119
6793, 4859
6794, 4191
6795, 5466
6796, 4505
6797, 5134
6798, 3258
6799, 4497
6800, 3548
6801, 5481
6802, 3549
6803, 3539
6804, 4500
6805, 5150
6806, 4011
6807, 3546
6808, 3865
6809, 3541
6810, 3537
6811, 5493
6812, 4193
6813, 4808
6814, 4197
6815, 4817
6816, 5461
6817, 4185
6818, 3244
6819, 4493
6820, 3576
6821, 3250
6822, 3258
6823, 4523
6824, 4842
6825, 4198
6826, 4837
6827, 3539
6828, 4831
6829, 3538
6830, 3549
6831, 4838
6832, 4856
6833, 3852
6834, 4808
6835, 3248
6836, 3861
6837, 3264
6838, 3553
6839, 3244
6840, 3890
6841, 5477
6842, 4829
6843, 3862
6844, 3355
6845, 4496
6846, 3849
6847, 4512
6848, 3572
6849, 5154
6850, 3251
6851, 5468
6852, 4821
6853, 4851
6854, 3855
6855, 3570
6856, 4205
6857, 3565
6858, 4193
6859, 4178
6860, 5165
6861, 3243
6862, 4193
6863, 4214
6864, 4841
6865, 3846
6866, 3536
6867, 4191
6868, 4824
6869, 4195
6870, 3860
6871, 4849
6872, 3236
6873, 5489
6874, 5125
6875, 4204
6876, 3249
6877, 3882
6878, 3516
6879, 4191
6880, 3553
6881, 4498
6882, 5463
6883, 5466
6884, 4494
6885, 3868
6886, 5471
6887, 5483
6888, 3846
6889, 4199
6890, 5471
6891, 5150
6892, 3850
6893, 5158
6894, 3242
6895, 3819
6896, 3253
6897, 4164
6898, 5121
6899, 4210
6900, 3243
6901, 3553
6902, 3255
6903, 4794
6904, 3845
6905, 4163
6906, 3866
6907, 4844
6908, 3896
6909, 5475
6910, 5141
6911, 3557
6912, 4825
6913, 3540
6914, 5134
6915, 5139
6916, 4827
6917, 4842
6918, 5485
6919, 3261
6920, 4200
6921, 4490
6922, 3254
6923, 3580
6924, 3858
6925, 4507
6926, 3544
6927, 3556
6928, 3552
6929, 4495
6930, 5475
6931, 5485
6932, 3534
6933, 3843
6934, 4184
6935, 4509
6936, 3251
6937, 3226
6938, 5141
6939, 5447
6940, 5474
6941, 4960
6942, 3844
6943, 4184
6944, 3860
6945, 3549
6946, 4195
6947, 4830
6948, 5153
6949, 3566
6950, 5476
6951, 3258
6952, 4833
6953, 4176
6954, 4512
6955, 3253
6956, 3248
6957, 3867
6958, 3222
6959, 4194
6960, 4192
6961, 4852
6962, 4831
6963, 5153
6964, 3844
6965, 4215
6966, 5124
6967, 4185
6968, 4517
6969, 4823
6970, 5139
6971, 4839
6972, 4204
6973, 4832
6974, 5140
6975, 5472
6976, 5483
6977, 4498
6978, 4205
6979, 5495
6980, 3858
6981, 3258
6982, 5487
6983, 5120
6984, 4837
6985, 4843
6986, 5148
6987, 4510
6988, 4825
6989, 4511
6990, 3853
6991, 5139
6992, 3875
6993, 3570
6994, 3867
6995, 3563
6996, 3855
6997, 4181
6998, 5120
6999, 3538
7000, 3228
7001, 4500
7002, 5145
7003, 3862
7004, 4518
7005, 3262
7006, 4211
7007, 3539
7008, 5475
7009, 4192
7010, 3257
7011, 4512
7012, 5135
7013, 5477
7014, 4842
7015, 4195
7016, 4850
7017, 5456
7018, 3243
7019, 3539
7020, 4204
7021, 5491
7022, 5124
7023, 3244
7024, 5490
7025, 5133
7026, 3555
7027, 3525
7028, 5134
7029, 3856
7030, 4186
7031, 5145
7032, 5122
7033, 4840
7034, 4842
7035, 4183
7036, 4842
7037, 4492
7038, 3539
7039, 5461
7040, 5475
7041, 3854
7042, 4504
7043, 5156
7044, 4206
7045, 4518
7046, 4840
7047, 3863
7048, 5136
7049, 4842
7050, 4197
7051, 3252
7052, 5159
7053, 4498
7054, 3250
7055, 3846
7056, 4848
7057, 3232
7058, 3554
7059, 3509
7060, 5137
7061, 5100
7062, 4186
7063, 4188
7064, 4210
7065, 5480
7066, 3851
7067, 4488
7068, 4831
7069, 4212
7070, 4486
7071, 5156
7072, 3558
7073, 4827
7074, 4844
7075, 5154
7076, 3244
7077, 4488
7078, 3837
7079, 3253
7080, 5443
7081, 3254
7082, 3849
7083, 4853
7084, 3860
7085, 5480
7086, 4848
7087, 4195
7088, 3252
7089, 5481
7090, 5471
7091, 4185
7092, 5490
7093, 4507
7094, 3535
7095, 4184
7096, 5491
7097, 4197
7098, 4196
7099, 3854
7100, 3873
7101, 3551
7102, 5128
7103, 4618
7104, 3254
7105, 4204
7106, 3877
7107, 5473
7108, 4199
7109, 4200
7110, 5157
7111, 3248
7112, 3258
7113, 4197
7114, 5464
7115, 3571
7116, 4298
7117, 5463
7118, 3852
7119, 5467
7120, 3817
7121, 4847
7122, 5127
7123, 5486
7124, 3882
7125, 4844
7126, 3866
7127, 5136
7128, 4841
7129, 4182
7130, 3563
7131, 4197
7132, 4488
7133, 4514
7134, 5480
7135, 5473
7136, 4843
7137, 4480
7138, 5142
7139, 3885
7140, 3864
7141, 3233
7142, 5477
7143, 5473
7144, 4828
7145, 4164
7146, 3890
7147, 3841
7148, 4853
7149, 5465
7150, 4824
7151, 4854
7152, 4520
7153, 3856
7154, 5140
7155, 4214
7156, 4822
7157, 3243
7158, 5466
7159, 5488
7160, 5151
7161, 3574
7162, 3554
7163, 4839
7164, 5158
7165, 4831
7166, 5482
7167, 5148
7168, 3259
7169, 5471
7170, 5145
7171, 3550
7172, 3541
7173, 4212
7174, 3853
7175, 3245
7176, 4193
7177, 4181
7178, 5152
7179, 4475
7180, 3258
7181, 3222
7182, 4817
7183, 3521
7184, 4831
7185, 3877
7186, 5126
7187, 5150
7188, 3561
7189, 3250
7190, 5150
7191, 4507
7192, 5147
7193, 4490
7194, 3246
7195, 4498
7196, 3232
7197, 3256
7198, 5472
7199, 3550
7200, 4836
7201, 5469
7202, 5472
7203, 5478
7204, 5111
7205, 4513
7206, 3251
7207, 4175
7208, 3261
7209, 4841
7210, 3677
7211, 5493
7212, 3263
7213, 4838
7214, 5599
7215, 3863
7216, 5158
7217, 3861
7218, 5130
7219, 4846
7220, 4850
7221, 3541
7222, 5483
7223, 3559
7224, 5137
7225, 4509
7226, 3247
7227, 5496
7228, 3856
7229, 3968
7230, 5132
7231, 5136
7232, 3575
7233, 5143
7234, 3541
7235, 3847
7236, 5143
7237, 5127
7238, 4491
7239, 4211
7240, 3531
7241, 4855
7242, 3542
7243, 3565
7244, 4842
7245, 5150
7246, 3853
7247, 4502
7248, 4842
7249, 5465
7250, 3554
7251, 5146
7252, 3851
7253, 4495
7254, 4495
7255, 5457
7256, 4507
7257, 3221
7258, 3867
7259, 4823
7260, 5477
7261, 3839
7262, 3250
7263, 5151
7264, 3870
7265, 3555
7266, 3844
7267, 5462
7268, 5121
7269, 3844
7270, 3252
7271, 4190
7272, 5152
7273, 5135
7274, 4839
7275, 3538
7276, 3847
7277, 3243
7278, 3250
7279, 3254
7280, 3900
7281, 4493
7282, 4509
7283, 3554
7284, 3254
7285, 5482
7286, 5151
7287, 5475
7288, 3852
7289, 3254
7290, 4213
7291, 3860
7292, 4200
7293, 5596
7294, 3564
7295, 3252
7296, 3859
7297, 4207
7298, 5480
7299, 3229
7300, 3860
7301, 3209
7302, 4831
7303, 3526
7304, 5478
7305, 4161
7306, 5486
7307, 3241
7308, 5485
7309, 4825
7310, 5144
7311, 3252
7312, 4831
7313, 3556
7314, 5486
7315, 3548
7316, 3262
7317, 5135
7318, 3871
7319, 5142
7320, 5482
7321, 3558
7322, 5462
7323, 5467
7324, 5476
7325, 5155
7326, 4189
7327, 4495
7328, 4205
7329, 3252
7330, 5158
7331, 5479
7332, 3867
7333, 4190
7334, 4196
7335, 3244
7336, 3849
7337, 3862
7338, 3244
7339, 3257
7340, 3845
7341, 4505
7342, 3247
7343, 5147
7344, 3258
7345, 4830
7346, 3243
7347, 5147
7348, 5480
7349, 3871
7350, 4488
7351, 3843
7352, 3843
7353, 3246
7354, 3879
7355, 5480
7356, 4499
7357, 3572
7358, 4477
7359, 4844
7360, 4496
7361, 4196
7362, 5461
7363, 4176
7364, 4487
7365, 3563
7366, 3231
7367, 4854
7368, 3877
7369, 4509
7370, 3249
7371, 3881
7372, 3252
7373, 3562
7374, 4195
7375, 3537
7376, 5141
7377, 5148
7378, 3557
7379, 4481
7380, 3246
7381, 3254
7382, 4183
7383, 4493
7384, 4182
7385, 5476
7386, 3573
7387, 4469
7388, 3567
7389, 3849
7390, 3542
7391, 5479
7392, 3568
7393, 3843
7394, 5470
7395, 4821
7396, 4186
7397, 3242
7398, 4831
7399, 3556
7400, 3860
7401, 4845
7402, 3555
7403, 4857
7404, 3247
7405, 4497
7406, 3858
7407, 5134
7408, 3261
7409, 3547
7410, 4829
7411, 4188
7412, 5489
7413, 3254
7414, 4839
7415, 3880
7416, 5490
7417, 4947
7418, 3252
7419, 3897
7420, 3544
7421, 4830
7422, 4193
7423, 4819
7424, 4208
7425, 4191
7426, 5160
7427, 3254
7428, 3555
7429, 5456
7430, 5494
7431, 4217
7432, 4217
7433, 4190
7434, 3879
7435, 3875
7436, 4489
7437, 3860
7438, 4827
7439, 5156
7440, 5463
7441, 4843
7442, 4210
7443, 5469
7444, 3826
7445, 4833
7446, 3573
7447, 3260
7448, 5444
7449, 4190
7450, 4157
7451, 4481
7452, 5127
7453, 4827
7454, 3258
7455, 4836
7456, 3547
7457, 5142
7458, 5139
7459, 5153
7460, 5125
7461, 4200
7462, 3871
7463, 5152
7464, 3251
7465, 3260
7466, 4214
7467, 5141
7468, 4483
7469, 4177
7470, 4181
7471, 4203
7472, 5133
7473, 4200
7474, 3559
7475, 5487
7476, 3858
7477, 3863
7478, 3556
7479, 5491
7480, 4859
7481, 3868
7482, 4492
7483, 5134
7484, 4500
7485, 4848
7486, 3510
7487, 3556
7488, 5485
7489, 5134
7490, 5592
7491, 4843
7492, 4506
7493, 3868
7494, 4513
7495, 3875
7496, 5489
7497, 3553
7498, 4848
7499, 4843
7500, 5491
7501, 4495
7502, 5475
7503, 3549
7504, 5457
7505, 3539
7506, 5488
7507, 3855
7508, 3574
7509, 5472
7510, 3254
7511, 4205
7512, 5157
7513, 5468
7514, 4178
7515, 5466
7516, 5144
7517, 4799
7518, 5139
7519, 3257
7520, 3250
7521, 3543
7522, 4498
7523, 4518
7524, 3570
7525, 3252
7526, 5498
7527, 3558
7528, 4844
7529, 3569
7530, 4185
7531, 3244
7532, 3247
7533, 4822
7534, 3258
7535, 3877
7536, 4184
7537, 5164
7538, 3857
7539, 5150
7540, 4191
7541, 5132
7542, 5487
7543, 3546
7544, 4838
7545, 4847
7546, 4833
7547, 3546
7548, 4822
7549, 3209
7550, 3850
7551, 5445
7552, 4177
7553, 5100
7554, 3563
7555, 3569
7556, 3873
7557, 3875
7558, 3879
7559, 4842
7560, 3873
7561, 4513
7562, 3268
7563, 4837
7564, 3577
7565, 4510
7566, 3556
7567, 4197
7568, 5444
7569, 4830
7570, 3254
7571, 3265
7572, 4827
7573, 3570
7574, 3860
7575, 5143
7576, 4176
7577, 4493
7578, 4162
7579, 4826
7580, 3222
7581, 5146
7582, 4194
7583, 3542
7584, 5487
7585, 4850
7586, 3567
7587, 3850
7588, 5462
7589, 4187
7590, 3876
7591, 3862
7592, 5153
7593, 5137
7594, 4501
7595, 3564
7596, 5492
7597, 4498
7598, 4518
7599, 4835
7600, 4495
7601, 3869
7602, 4503
7603, 4844
7604, 5484
7605, 5157
7606, 3255
7607, 4840
7608, 3542
7609, 5139
7610, 3540
7611, 3264
7612, 4471
7613, 3251
7614, 3205
7615, 4214
7616, 4176
7617, 3251
7618, 4842
7619, 5494
7620, 5483
7621, 4829
7622, 4494
7623, 3246
7624, 4203
7625, 4194
7626, 3891
7627, 5122
7628, 3573
7629, 5497
7630, 4826
7631, 3544
7632, 3570
7633, 3364
7634, 3850
7635, 4846
7636, 3254
7637, 5481
7638, 5142
7639, 3826
7640, 5141
7641, 4215
7642, 5460
7643, 5477
7644, 4819
7645, 5488
7646, 4176
7647, 3877
7648, 5132
7649, 5486
7650, 4510
7651, 4848
7652, 5470
7653, 3861
7654, 3250
7655, 5137
7656, 3262
7657, 4184
7658, 5131
7659, 4506
7660, 3564
7661, 4837
7662, 4186
7663, 3555
7664, 5126
7665, 3258
7666, 5465
7667, 5136
7668, 4194
7669, 3547
7670, 3841
7671, 4193
7672, 3254
7673, 4802
7674, 4199
7675, 5105
7676, 5139
7677, 3227
7678, 3242
7679, 5434
7680, 3858
7681, 4839
7682, 5147
7683, 3544
7684, 5148
7685, 4205
7686, 3552
7687, 4508
7688, 4956
7689, 3250
7690, 5465
7691, 4503
7692, 4499
7693, 5478
7694, 3554
7695, 3849
7696, 3226
7697, 3545
7698, 5116
7699, 5470
7700, 3873
7701, 4183
7702, 4795
7703, 4210
7704, 3861
7705, 4825
7706, 5110
7707, 4200
7708, 3255
7709, 5153
7710, 3847
7711, 3248
7712, 3257
7713, 3559
7714, 4510
7715, 5148
7716, 5136
7717, 4210
7718, 4832
7719, 3540
7720, 4489
7721, 5153
7722, 3249
7723, 3876
7724, 5460
7725, 5134
7726, 5461
7727, 3256
7728, 3868
7729, 5148
7730, 3255
7731, 4200
7732, 5480
7733, 4189
7734, 4490
7735, 4484
7736, 3228
7737, 4192
7738, 3563
7739, 4510
7740, 4210
7741, 4844
7742, 5456
7743, 4206
7744, 4501
7745, 3551
7746, 5486
7747, 3848
7748, 4518
7749, 3851
7750, 4835
7751, 3263
7752, 3544
7753, 3909
7754, 3868
7755, 4855
7756, 5472
7757, 5148
7758, 5469
7759, 3246
7760, 3243
7761, 3846
7762, 5487
7763, 5453
7764, 5122
7765, 3245
7766, 5129
7767, 4822
7768, 4515
7769, 3546
7770, 4839
7771, 3252
7772, 3866
7773, 5480
7774, 4826
7775, 5140
7776, 3881
7777, 5490
7778, 3257
7779, 5469
7780, 3250
7781, 4486
7782, 5126
7783, 3552
7784, 5149
7785, 5472
7786, 5133
7787, 3554
7788, 5484
7789, 4506
7790, 5484
7791, 3255
7792, 5475
7793, 3842
7794, 3859
7795, 4831
7796, 3846
7797, 3869
7798, 5141
7799, 5458
7800, 4505
7801, 3511
7802, 3252
7803, 3239
7804, 4196
7805, 5146
7806, 3244
7807, 4299
7808, 3868
7809, 4486
7810, 5461
7811, 3253
7812, 4210
7813, 4819
7814, 3871
7815, 4185
7816, 5485
7817, 5480
7818, 3556
7819, 4206
7820, 3535
7821, 4502
7822, 4487
7823, 3556
7824, 4180
7825, 5145
7826, 4209
7827, 3248
7828, 5431
7829, 4489
7830, 4467
7831, 3867
7832, 4484
7833, 4195
7834, 4192
7835, 3247
7836, 4189
7837, 4850
7838, 3267
7839, 5478
7840, 5146
7841, 4196
7842, 4199
7843, 4827
7844, 3257
7845, 4194
7846, 3255
7847, 3547
7848, 4509
7849, 5464
7850, 4202
7851, 3842
7852, 3565
7853, 3544
7854, 4500
7855, 5484
7856, 5459
7857, 5574
7858, 3862
7859, 4822
7860, 3243
7861, 3534
7862, 4466
7863, 4517
7864, 3523
7865, 4831
7866, 5109
7867, 4482
7868, 4838
7869, 3554
7870, 5154
7871, 4209
7872, 4505
7873, 4828
7874, 4199
7875, 3247
7876, 4503
7877, 5459
7878, 4492
7879, 3522
7880, 4504
7881, 3850
7882, 4832
7883, 3844
7884, 3906
7885, 3556
7886, 3857
7887, 5128
7888, 3876
7889, 3866
7890, 5471
7891, 3844
7892, 3571
7893, 5472
7894, 4187
7895, 4503
7896, 4197
7897, 4850
7898, 3857
7899, 3540
7900, 3852
7901, 5140
7902, 3870
7903, 4201
7904, 4844
7905, 3868
7906, 3246
7907, 4194
7908, 3842
7909, 3854
7910, 4839
7911, 4854
7912, 4513
7913, 3847
7914, 5482
7915, 4849
7916, 5485
7917, 3862
7918, 4840
7919, 4831
7920, 4841
7921, 5137
7922, 4194
7923, 5439
7924, 4197
7925, 4465
7926, 3894
7927, 4196
7928, 4841
7929, 4193
7930, 3254
7931, 5126
7932, 4826
7933, 4850
7934, 5135
7935, 3557
7936, 3245
7937, 3561
7938, 3551
7939, 3852
7940, 3557
7941, 3254
7942, 3854
7943, 4825
7944, 3222
7945, 3540
7946, 5141
7947, 3862
7948, 4203
7949, 4489
7950, 4494
7951, 4503
7952, 4818
7953, 4848
7954, 5460
7955, 5463
7956, 4522
7957, 4828
7958, 4190
7959, 3858
7960, 4842
7961, 5497
7962, 3547
7963, 5136
7964, 4197
7965, 3574
7966, 4511
7967, 3555
7968, 3870
7969, 4183
7970, 4851
7971, 4188
7972, 3559
7973, 4837
7974, 3862
7975, 5467
7976, 3254
7977, 4519
7978, 3873
7979, 5469
7980, 4851
7981, 3556
7982, 3542
7983, 5478
7984, 3805
7985, 5473
7986, 5151
7987, 3254
7988, 4830
7989, 3243
7990, 4185
7991, 4490
7992, 3263
7993, 5131
7994, 3549
7995, 4494
7996, 3548
7997, 4502
7998, 3559
7999, 4184
8000, 5127
8001, 3554
8002, 4195
8003, 4477
8004, 4498
8005, 4819
8006, 5484
8007, 5141
8008, 3571
8009, 5482
8010, 4207
8011, 4844
8012, 3535
8013, 4206
8014, 4515
8015, 4164
8016, 4491
8017, 3860
8018, 4196
8019, 4833
8020, 3247
8021, 3254
8022, 3546
8023, 4505
8024, 4198
8025, 3564
8026, 4203
8027, 3887
8028, 4836
8029, 3859
8030, 4493
8031, 3251
8032, 4192
8033, 5478
8034, 4495
8035, 3554
8036, 3246
8037, 4518
8038, 4197
8039, 4510
8040, 5490
8041, 3549
8042, 5482
8043, 5271
8044, 4201
8045, 5473
8046, 5135
8047, 4193
8048, 4509
8049, 3820
8050, 3253
8051, 4196
8052, 5471
8053, 4192
8054, 4198
8055, 4832
8056, 4831
8057, 3255
8058, 3893
8059, 4841
8060, 4833
8061, 4208
8062, 4835
8063, 3257
8064, 3263
8065, 4190
8066, 4178
8067, 5491
8068, 5151
8069, 4494
8070, 4201
8071, 3242
8072, 4847
8073, 5137
8074, 4517
8075, 4844
8076, 4480
8077, 5142
8078, 3247
8079, 3565
8080, 4830
8081, 3570
8082, 4205
8083, 4493
8084, 3896
8085, 5157
8086, 5140
8087, 4839
8088, 5484
8089, 5495
8090, 3257
8091, 4512
8092, 5480
8093, 3247
8094, 4513
8095, 4206
8096, 3263
8097, 5471
8098, 3878
8099, 4507
8100, 4821
8101, 4493
8102, 4208
8103, 4198
8104, 3232
8105, 4839
8106, 4454
8107, 5150
8108, 5111
8109, 5483
8110, 5453
8111, 4493
8112, 5140
8113, 4837
8114, 3852
8115, 4190
8116, 3558
8117, 4844
8118, 3258
8119, 3867
8120, 5484
8121, 5600
8122, 3543
8123, 5102
8124, 4511
8125, 3862
8126, 4860
8127, 4502
8128, 3554
8129, 4215
8130, 3357
8131, 3568
8132, 3860
8133, 5125
8134, 5465
8135, 5112
8136, 3250
8137, 3865
8138, 5471
8139, 3571
8140, 4193
8141, 4213
8142, 4204
8143, 3869
8144, 3546
8145, 3876
8146, 4480
8147, 4192
8148, 4206
8149, 3870
8150, 4515
8151, 5123
8152, 5491
8153, 3256
8154, 3552
8155, 5124
8156, 5135
8157, 5467
8158, 5489
8159, 5500
8160, 4835
8161, 4820
8162, 5473
8163, 3870
8164, 4505
8165, 4180
8166, 4836
8167, 4477
8168, 3568
8169, 3515
8170, 3900
8171, 3537
8172, 5477
8173, 5468
8174, 4834
8175, 5128
8176, 3253
8177, 3849
8178, 5476
8179, 4182
8180, 3875
8181, 5149
8182, 3253
8183, 4199
8184, 5463
8185, 3535
8186, 3250
8187, 5470
8188, 4510
8189, 3253
8190, 3248
8191, 3851
8192, 5489
8193, 4850
8194, 5136
8195, 4201
8196, 5465
8197, 3851
8198, 4335
8199, 5476
8200, 3254
8201, 3859
8202, 5129
8203, 5144
8204, 4509
8205, 4192
8206, 5480
8207, 4848
8208, 3255
8209, 3250
8210, 5482
8211, 3840
8212, 3840
8213, 4857
8214, 4214
8215, 4822
8216, 4511
8217, 4501
8218, 3255
8219, 5485
8220, 4191
8221, 4851
8222, 4205
8223, 5124
8224, 4207
8225, 5147
8226, 5091
8227, 4185
8228, 4509
8229, 4178
8230, 3231
8231, 4490
8232, 3867
8233, 4486
8234, 4201
8235, 5159
8236, 5127
8237, 4173
8238, 5143
8239, 4179
8240, 3262
8241, 5470
8242, 4851
8243, 3848
8244, 3256
8245, 4795
8246, 3568
8247, 4509
8248, 3568
8249, 3220
8250, 4828
8251, 5480
8252, 5140
8253, 4175
8254, 5138
8255, 4470
8256, 3569
8257, 5450
8258, 5163
8259, 5493
8260, 3547
8261, 5493
8262, 5139
8263, 5126
8264, 5153
8265, 3547
8266, 4486
8267, 3253
8268, 3557
8269, 4496
8270, 3576
8271, 4204
8272, 3249
8273, 4609
8274, 3859
8275, 3252
8276, 4624
8277, 4205
8278, 3872
8279, 3875
8280, 4837
8281, 4215
8282, 5476
8283, 5460
8284, 4193
8285, 4502
8286, 5465
8287, 4451
8288, 3253
8289, 3226
8290, 4844
8291, 5106
8292, 4512
8293, 5485
8294, 3247
8295, 3249
8296, 4194
8297, 4824
8298, 5125
8299, 3860
8300, 4511
8301, 5151
8302, 5147
8303, 4847
8304, 4508
8305, 3253
8306, 3222
8307, 3246
8308, 4807
8309, 3876
8310, 4503
8311, 4849
8312, 3221
8313, 3254
8314, 3251
8315, 3252
8316, 4470
8317, 4492
8318, 4466
8319, 3257
8320, 3259
8321, 3546
8322, 3857
8323, 3860
8324, 4200
8325, 4498
8326, 3254
8327, 5138
8328, 4213
8329, 3567
8330, 4845
8331, 4509
8332, 4838
8333, 5143
8334, 3848
8335, 5156
8336, 3253
8337, 5483
8338, 3243
8339, 5589
8340, 4209
8341, 5474
8342, 3540
8343, 5475
8344, 5482
8345, 5470
8346, 3572
8347, 4510
8348, 5085
8349, 4181
8350, 4812
8351, 4188
8352, 5167
8353, 5130
8354, 4203
8355, 4219
8356, 4179
8357, 4830
8358, 5140
8359, 3851
8360, 3554
8361, 5146
8362, 4495
8363, 5486
8364, 4510
8365, 4175
8366, 4204
8367, 4486
8368, 3560
8369, 3520
8370, 3565
8371, 5127
8372, 3247
8373, 3555
8374, 5469
8375, 5436
8376, 3250
8377, 4500
8378, 4172
8379, 5486
8380, 4204
8381, 4186
8382, 3261
8383, 3549
8384, 5147
8385, 3550
8386, 3551
8387, 3252
8388, 3675
8389, 5464
8390, 3248
8391, 5488
8392, 4507
8393, 3860
8394, 3855
8395, 3857
8396, 3242
8397, 4837
8398, 4493
8399, 5468
8400, 4844
8401, 4491
8402, 4202
8403, 4812
8404, 4194
8405, 4795
8406, 4192
8407, 3523
8408, 3253
8409, 5467
8410, 3854
8411, 3835
8412, 4508
8413, 4178
8414, 3560
8415, 3543
8416, 3557
8417, 3871
8418, 3870
8419, 3260
8420, 5136
8421, 4859
8422, 4512
8423, 3553
8424, 4196
8425, 5464
8426, 4208
8427, 4502
8428, 3842
8429, 3253
8430, 4178
8431, 4500
8432, 4826
8433, 5489
8434, 5148
8435, 5501
8436, 3545
8437, 4506
8438, 5107
8439, 3569
8440, 4844
8441, 4200
8442, 4840
8443, 4193
8444, 5156
8445, 3850
8446, 4493
8447, 4194
8448, 5157
8449, 4188
8450, 3856
8451, 4207
8452, 5134
8453, 5478
8454, 3852
8455, 3539
8456, 3544
8457, 5478
8458, 3540
8459, 4815
8460, 3542
8461, 4849
8462, 3564
8463, 4843
8464, 3566
8465, 3885
8466, 3221
8467, 3876
8468, 3231
8469, 3566
8470, 20408
8471, 5456
8472, 4492
8473, 4497
8474, 5145
8475, 5154
8476, 4190
8477, 3861
8478, 3871
8479, 5460
8480, 4843
8481, 5114
8482, 3550
8483, 3895
8484, 3860
8485, 3851
8486, 4186
8487, 4174
8488, 3575
8489, 5463
8490, 5168
8491, 4497
8492, 5482
8493, 4851
8494, 3546
8495, 4164
8496, 5478
8497, 3533
8498, 3251
8499, 3254
8500, 4506
8501, 4831
8502, 5469
8503, 3863
8504, 5136
8505, 5487
8506, 3561
8507, 5161
8508, 3533
8509, 3570
8510, 3566
8511, 4223
8512, 5486
8513, 5473
8514, 5259
8515, 4489
8516, 3862
8517, 4211
8518, 3256
8519, 3540
8520, 5493
8521, 3862
8522, 5476
8523, 5149
8524, 4843
8525, 4809
8526, 4192
8527, 5115
8528, 4177
8529, 4494
8530, 3846
8531, 3244
8532, 3850
8533, 3257
8534, 5470
8535, 5138
8536, 3560
8537, 4197
8538, 4826
8539, 4188
8540, 3859
8541, 5481
8542, 4184
8543, 3851
8544, 3892
8545, 5163
8546, 5485
8547, 5151
8548, 5121
8549, 4837
8550, 3566
8551, 3255
8552, 4194
8553, 4857
8554, 5145
8555, 3249
8556, 3249
8557, 4196
8558, 3227
8559, 4210
8560, 4168
8561, 5141
8562, 4828
8563, 5464
8564, 3539
8565, 4817
8566, 3568
8567, 3850
8568, 4841
8569, 3846
8570, 4844
8571, 3261
8572, 5140
8573, 3252
8574, 3247
8575, 3894
8576, 5481
8577, 5155
8578, 4519
8579, 3247
8580, 5481
8581, 5144
8582, 4848
8583, 5134
8584, 4508
8585, 3554
8586, 5132
8587, 3247
8588, 3229
8589, 4836
8590, 5418
8591, 3561
8592, 3364
8593, 4845
8594, 4190
8595, 5134
8596, 3256
8597, 4205
8598, 3245
8599, 3905
8600, 5474
8601, 5495
8602, 5464
8603, 3915
8604, 4191
8605, 4843
8606, 3547
8607, 5469
8608, 4214
8609, 3843
8610, 3247
8611, 4830
8612, 4178
8613, 4184
8614, 5131
8615, 3552
8616, 5166
8617, 3826
8618, 3558
8619, 4817
8620, 3253
8621, 3233
8622, 5161
8623, 3257
8624, 5148
8625, 3858
8626, 3867
8627, 4502
8628, 3873
8629, 4510
8630, 4503
8631, 4843
8632, 5244
8633, 4861
8634, 4822
8635, 4490
8636, 4823
8637, 3249
8638, 3249
8639, 3245
8640, 4201
8641, 4833
8642, 5131
8643, 5146
8644, 4827
8645, 3243
8646, 3870
8647, 4503
8648, 3861
8649, 5467
8650, 5485
8651, 4821
8652, 4492
8653, 5136
8654, 4207
8655, 4812
8656, 4486
8657, 3557
8658, 4842
8659, 5464
8660, 5458
8661, 3573
8662, 3863
8663, 4214
8664, 3251
8665, 5477
8666, 3565
8667, 4503
8668, 4840
8669, 5145
8670, 4847
8671, 4496
8672, 4962
8673, 3560
8674, 4825
8675, 3242
8676, 4836
8677, 3568
8678, 5455
8679, 4194
8680, 4188
8681, 5494
8682, 3226
8683, 5484
8684, 3856
8685, 4200
8686, 3565
8687, 3261
8688, 3882
8689, 4202
8690, 4503
8691, 5472
8692, 3856
8693, 4836
8694, 4196
8695, 4499
8696, 4193
8697, 3877
8698, 5136
8699, 4498
8700, 3569
8701, 4851
8702, 4510
8703, 3243
8704, 3254
8705, 3247
8706, 3851
8707, 3571
8708, 5488
8709, 3849
8710, 5115
8711, 4186
8712, 3568
8713, 3547
8714, 4495
8715, 3848
8716, 5118
8717, 4519
8718, 3852
8719, 4841
8720, 4512
8721, 5485
8722, 4961
8723, 3248
8724, 3861
8725, 3844
8726, 4517
8727, 5477
8728, 3863
8729, 4199
8730, 5468
8731, 4469
8732, 4844
8733, 3822
8734, 3253
8735, 4508
8736, 4853
8737, 4179
8738, 5147
8739, 3363
8740, 3247
8741, 3230
8742, 4191
8743, 3544
8744, 4497
8745, 4854
8746, 3843
8747, 3543
8748, 4186
8749, 4824
8750, 5495
8751, 4492
8752, 5152
8753, 3251
8754, 3853
8755, 4521
8756, 4818
8757, 3852
8758, 3867
8759, 3549
8760, 5485
8761, 3862
8762, 5128
8763, 4193
8764, 5129
8765, 4830
8766, 4849
8767, 5498
8768, 3846
8769, 5495
8770, 4493
8771, 5477
8772, 4834
8773, 3231
8774, 3865
8775, 3646
8776, 4843
8777, 3831
8778, 4496
8779, 4492
8780, 3549
8781, 3843
8782, 3540
8783, 4500
8784, 5135
8785, 4187
8786, 4493
8787, 3242
8788, 4199
8789, 4517
8790, 3974
8791, 4184
8792, 3994
8793, 4499
8794, 4842
8795, 5140
8796, 4469
8797, 5483
8798, 3222
8799, 5482
8800, 4176
8801, 5146
8802, 4153
8803, 4196
8804, 4504
8805, 5461
8806, 3838
8807, 3672
8808, 4182
8809, 4825
8810, 3543
8811, 3860
8812, 4194
8813, 4206
8814, 4523
8815, 5475
8816, 4204
8817, 5139
8818, 4514
8819, 4850
8820, 3545
8821, 3850
8822, 4492
8823, 4837
8824, 4193
8825, 3847
8826, 5468
8827, 4511
8828, 5483
8829, 5161
8830, 3259
8831, 3540
8832, 3253
8833, 5458
8834, 4846
8835, 3250
8836, 3573
8837, 4189
8838, 3198
8839, 5147
8840, 5473
8841, 3252
8842, 5107
8843, 5157
8844, 4836
8845, 3565
8846, 3874
8847, 3871
8848, 4841
8849, 5131
8850, 3250
8851, 3537
8852, 5483
8853, 4186
8854, 4833
8855, 4217
8856, 3848
8857, 4182
8858, 4200
8859, 5140
8860, 5160
8861, 5476
8862, 5479
8863, 4832
8864, 3258
8865, 5461
8866, 4497
8867, 3870
8868, 4838
8869, 3231
8870, 3256
8871, 3529
8872, 4821
8873, 3562
8874, 4613
8875, 4190
8876, 4827
8877, 3255
8878, 3537
8879, 4842
8880, 4487
8881, 5476
8882, 4828
8883, 5469
8884, 3257
8885, 4831
8886, 21395
8887, 4827
8888, 3847
8889, 11422
8890, 16878
8891, 8626
8892, 7048
8893, 8969
8894, 5153
8895, 7982
8896, 4181
8897, 4188
8898, 18817
8899, 6076
8900, 3258
8901, 5493
8902, 10549
8903, 14674
8904, 3254
8905, 5494
8906, 3539
8907, 4197
8908, 3257
8909, 4506
8910, 4170
8911, 4838
8912, 3223
8913, 3846
8914, 5145
8915, 3251
8916, 4219
8917, 3859
8918, 4853
8919, 4192
8920, 3853
8921, 3242
8922, 4168
8923, 3862
8924, 3264
8925, 4850
8926, 3252
8927, 3860
8928, 3871
8929, 5473
8930, 3571
8931, 5488
8932, 3249
8933, 3873
8934, 3250
8935, 5489
8936, 4836
8937, 4202
8938, 3873
8939, 5490
8940, 4196
8941, 4204
8942, 4179
8943, 4823
8944, 3255
8945, 4820
8946, 4493
8947, 5460
8948, 4185
8949, 4835
8950, 4840
8951, 5137
8952, 3256
8953, 4829
8954, 3566
8955, 5142
8956, 3252
8957, 3571
8958, 4189
8959, 3547
8960, 3559
8961, 4835
8962, 3879
8963, 5460
8964, 3859
8965, 3366
8966, 3537
8967, 4210
8968, 3862
8969, 3864
8970, 3877
8971, 5451
8972, 5147
8973, 5114
8974, 3856
8975, 3561
8976, 3844
8977, 3865
8978, 5142
8979, 5151
8980, 4188
8981, 4187
8982, 3241
8983, 3838
8984, 3576
8985, 5461
8986, 4213
8987, 3545
8988, 3856
8989, 3871
8990, 3539
8991, 3263
8992, 4506
8993, 5137
8994, 4850
8995, 3252
8996, 5473
8997, 4508
8998, 5146
8999, 3257
9000, 4512
9001, 4842
9002, 4205
9003, 5462
9004, 5482
9005, 4208
9006, 3893
9007, 4470
9008, 5143
9009, 5124
9010, 4188
9011, 4193
9012, 3844
9013, 4161
9014, 3243
9015, 3538
9016, 5494
9017, 3823
9018, 3565
9019, 3845
9020, 5143
9021, 3876
9022, 5142
9023, 4497
9024, 3244
9025, 5135
9026, 3251
9027, 3252
9028, 4847
9029, 4492
9030, 5478
9031, 3559
9032, 5462
9033, 5496
9034, 3574
9035, 3257
9036, 4837
9037, 4511
9038, 3537
9039, 5474
9040, 4191
9041, 5133
9042, 4487
9043, 3249
9044, 5104
9045, 5134
9046, 5152
9047, 4499
9048, 4208
9049, 3544
9050, 5496
9051, 3857
9052, 5146
9053, 4851
9054, 5466
9055, 5484
9056, 4509
9057, 4197
9058, 4840
9059, 4186
9060, 3843
9061, 4964
9062, 3860
9063, 3582
9064, 4832
9065, 4829
9066, 4836
9067, 4197
9068, 5145
9069, 4843
9070, 3563
9071, 3256
9072, 3233
9073, 4838
9074, 3864
9075, 5140
9076, 4199
9077, 4491
9078, 4485
9079, 5145
9080, 5497
9081, 4845
9082, 4837
9083, 5126
9084, 5134
9085, 4486
9086, 3242
9087, 4495
9088, 3259
9089, 3255
9090, 3852
9091, 4199
9092, 4212
9093, 5456
9094, 4839
9095, 5114
9096, 3561
9097, 4835
9098, 3555
9099, 3543
9100, 3555
9101, 4183
9102, 3248
9103, 4165
9104, 3253
9105, 3571
9106, 3262
9107, 4192
9108, 4824
9109, 3252
9110, 3246
9111, 4849
9112, 4846
9113, 5463
9114, 5130
9115, 4207
9116, 4178
9117, 5162
9118, 4855
9119, 4503
9120, 3564
9121, 3245
9122, 5475
9123, 3256
9124, 4505
9125, 3863
9126, 4487
9127, 5153
9128, 3869
9129, 3257
9130, 3969
9131, 3567
9132, 3876
9133, 4849
9134, 5460
9135, 3954
9136, 3912
9137, 5134
9138, 4489
9139, 5125
9140, 4834
9141, 4845
9142, 4498
9143, 5155
9144, 4180
9145, 3270
9146, 4499
9147, 3249
9148, 5468
9149, 4499
9150, 3967
9151, 3250
9152, 5146
9153, 3866
9154, 5121
9155, 4205
9156, 3835
9157, 3253
9158, 5153
9159, 4840
9160, 5469
9161, 3241
9162, 3223
9163, 3252
9164, 4460
9165, 3868
9166, 3543
9167, 3855
9168, 3259
9169, 3556
9170, 5487
9171, 5483
9172, 5460
9173, 3243
9174, 5156
9175, 3261
9176, 3852
9177, 4841
9178, 4190
9179, 4829
9180, 4506
9181, 3263
9182, 5150
9183, 5136
9184, 5135
9185, 5136
9186, 3251
9187, 4186
9188, 3243
9189, 3547
9190, 4207
9191, 4199
9192, 4858
9193, 5468
9194, 4172
9195, 5494
9196, 5128
9197, 3891
9198, 5129
9199, 4828
9200, 5173
9201, 5147
9202, 4188
9203, 3663
9204, 4492
9205, 3859
9206, 3560
9207, 3555
9208, 3875
9209, 3547
9210, 4829
9211, 5163
9212, 3251
9213, 5166
9214, 4841
9215, 5488
9216, 3569
9217, 4818
9218, 4819
9219, 4187
9220, 3254
9221, 4206
9222, 4188
9223, 5476
9224, 5157
9225, 3563
9226, 3549
9227, 3550
9228, 5150
9229, 5137
9230, 5481
9231, 4200
9232, 4496
9233, 4205
9234, 5130
9235, 3565
9236, 5466
9237, 4833
9238, 4842
9239, 3258
9240, 5150
9241, 5483
9242, 4175
9243, 4192
9244, 3564
9245, 4508
9246, 3652
9247, 3842
9248, 5160
9249, 3550
9250, 5155
9251, 5470
9252, 5489
9253, 3243
9254, 5153
9255, 4787
9256, 5482
9257, 4171
9258, 5129
9259, 4472
9260, 4841
9261, 5481
9262, 5475
9263, 3860
9264, 3538
9265, 3870
9266, 3892
9267, 3248
9268, 5142
9269, 3247
9270, 4507
9271, 3563
9272, 3527
9273, 5148
9274, 5150
9275, 4494
9276, 3222
9277, 5479
9278, 5163
9279, 5151
9280, 4825
9281, 5123
9282, 4201
9283, 3891
9284, 4215
9285, 4177
9286, 3529
9287, 4501
9288, 4211
9289, 3255
9290, 3244
9291, 4485
9292, 4847
9293, 5486
9294, 4501
9295, 4190
9296, 3264
9297, 4503
9298, 3250
9299, 3857
9300, 3575
9301, 4852
9302, 3244
9303, 5145
9304, 3550
9305, 3260
9306, 3263
9307, 4830
9308, 3252
9309, 3262
9310, 4841
9311, 3265
9312, 4494
9313, 4843
9314, 4198
9315, 4198
9316, 5118
9317, 4484
9318, 5482
9319, 3253
9320, 4821
9321, 4835
9322, 4190
9323, 3857
9324, 4175
9325, 4511
9326, 4179
9327, 4839
9328, 3256
9329, 4842
9330, 3250
9331, 3254
9332, 3249
9333, 4187
9334, 4833
9335, 3232
9336, 3873
9337, 4817
9338, 3556
9339, 5438
9340, 3247
9341, 5479
9342, 4516
9343, 4844
9344, 3251
9345, 3867
9346, 4214
9347, 5142
9348, 3573
9349, 4480
9350, 5471
9351, 5469
9352, 4517
9353, 4201
9354, 4836
9355, 3864
9356, 4838
9357, 5477
9358, 3557
9359, 5480
9360, 4847
9361, 4191
9362, 3562
9363, 4210
9364, 3554
9365, 5139
9366, 4198
9367, 4840
9368, 5148
9369, 5151
9370, 3548
9371, 4491
9372, 3247
9373, 3229
9374, 5125
9375, 4162
9376, 4855
9377, 4164
9378, 5139
9379, 5440
9380, 5485
9381, 5464
9382, 4492
9383, 5484
9384, 5144
9385, 5135
9386, 4194
9387, 3868
9388, 5150
9389, 5129
9390, 5126
9391, 3242
9392, 4204
9393, 4483
9394, 3845
9395, 3244
9396, 3856
9397, 3860
9398, 3841
9399, 3353
9400, 4807
9401, 5470
9402, 3534
9403, 3893
9404, 4179
9405, 4839
9406, 4826
9407, 3242
9408, 3225
9409, 3251
9410, 3537
9411, 5149
9412, 5137
9413, 4206
9414, 5137
9415, 5148
9416, 3243
9417, 3547
9418, 4516
9419, 5154
9420, 3877
9421, 4492
9422, 3546
9423, 3872
9424, 5470
9425, 5144
9426, 3871
9427, 4481
9428, 5150
9429, 5130
9430, 4832
9431, 5467
9432, 4490
9433, 4202
9434, 3259
9435, 4498
9436, 4495
9437, 3846
9438, 4208
9439, 3245
9440, 4821
9441, 5160
9442, 3552
9443, 3873
9444, 3221
9445, 4845
9446, 3857
9447, 3851
9448, 3866
9449, 3881
9450, 3256
9451, 4181
9452, 5147
9453, 3263
9454, 3257
9455, 5464
9456, 4497
9457, 3253
9458, 3563
9459, 4181
9460, 4205
9461, 5449
9462, 4207
9463, 5108
9464, 3546
9465, 4495
9466, 4506
9467, 4472
9468, 4497
9469, 4804
9470, 3557
9471, 4497
9472, 5143
9473, 4194
9474, 4492
9475, 5148
9476, 5145
9477, 5479
9478, 4212
9479, 4849
9480, 3859
9481, 3259
9482, 3861
9483, 3244
9484, 4491
9485, 3255
9486, 5469
9487, 5458
9488, 5492
9489, 4194
9490, 5476
9491, 4849
9492, 4511
9493, 4501
9494, 4485
9495, 4840
9496, 5137
9497, 3890
9498, 4504
9499, 3549
9500, 3244
9501, 5088
9502, 3662
9503, 4822
9504, 3537
9505, 4186
9506, 3539
9507, 4497
9508, 3543
9509, 3855
9510, 3850
9511, 5479
9512, 3865
9513, 5145
9514, 3257
9515, 4842
9516, 3253
9517, 4508
9518, 3551
9519, 3243
9520, 4508
9521, 5132
9522, 5436
9523, 5474
9524, 4461
9525, 4504
9526, 5140
9527, 4182
9528, 3840
9529, 3258
9530, 3679
9531, 4842
9532, 3255
9533, 3863
9534, 4841
9535, 3542
9536, 3553
9537, 4211
9538, 4506
9539, 4193
9540, 5154
9541, 4836
9542, 5489
9543, 3542
9544, 4834
9545, 5146
9546, 5485
9547, 4834
9548, 3860
9549, 3857
9550, 5473
9551, 3875
9552, 4507
9553, 3252
9554, 4186
9555, 5479
9556, 3242
9557, 5160
9558, 4486
9559, 3861
9560, 5451
9561, 4817
9562, 4485
9563, 5460
9564, 5471
9565, 3868
9566, 5455
9567, 3554
9568, 5146
9569, 4199
9570, 5157
9571, 5459
9572, 3846
9573, 3550
9574, 4506
9575, 3848
9576, 5134
9577, 5484
9578, 3568
9579, 3359
9580, 5130
9581, 4169
9582, 3259
9583, 4816
9584, 4841
9585, 4500
9586, 4494
9587, 3833
9588, 3255
9589, 5467
9590, 4823
9591, 4171
9592, 4176
9593, 4522
9594, 4495
9595, 3560
9596, 4194
9597, 5152
9598, 3862
9599, 4841
9600, 4836
9601, 3570
9602, 5477
9603, 3249
9604, 3875
9605, 5483
9606, 4835
9607, 5144
9608, 4840
9609, 4495
9610, 4510
9611, 4501
9612, 4818
9613, 3258
9614, 4214
9615, 3258
9616, 3549
9617, 4201
9618, 4497
9619, 3831
9620, 3547
9621, 3883
9622, 4484
9623, 3230
9624, 4210
9625, 3844
9626, 3553
9627, 5449
9628, 4193
9629, 5139
9630, 5480
9631, 4843
9632, 3575
9633, 3856
9634, 3867
9635, 4508
9636, 4180
9637, 3860
9638, 4847
9639, 3878
9640, 4495
9641, 3864
9642, 3535
9643, 4831
9644, 3869
9645, 4520
9646, 3524
9647, 5483
9648, 4836
9649, 3846
9650, 5133
9651, 4818
9652, 4624
9653, 3536
9654, 3533
9655, 4850
9656, 3552
9657, 4197
9658, 4498
9659, 3253
9660, 3562
9661, 4507
9662, 4838
9663, 4486
9664, 3259
9665, 5484
9666, 5140
9667, 4607
9668, 3243
9669, 4199
9670, 4489
9671, 4514
9672, 4186
9673, 5465
9674, 3573
9675, 5156
9676, 5131
9677, 5490
9678, 3844
9679, 4184
9680, 4505
9681, 3873
9682, 5104
9683, 5474
9684, 4192
9685, 4502
9686, 3849
9687, 4492
9688, 5440
9689, 3554
9690, 3852
9691, 3562
9692, 5460
9693, 5151
9694, 4202
9695, 5252
9696, 4494
9697, 5152
9698, 4829
9699, 4820
9700, 4832
9701, 4200
9702, 4844
9703, 4197
9704, 3248
9705, 3848
9706, 4833
9707, 5464
9708, 4833
9709, 4470
9710, 5490
9711, 4204
9712, 4827
9713, 4829
9714, 4497
9715, 5475
9716, 4203
9717, 3526
9718, 3559
9719, 4176
9720, 4510
9721, 5482
9722, 5126
9723, 5129
9724, 3562
9725, 4202
9726, 4825
9727, 3547
9728, 5456
9729, 3553
9730, 4513
9731, 4935
9732, 5483
9733, 3251
9734, 5461
9735, 3258
9736, 4204
9737, 4199
9738, 3872
9739, 5476
9740, 4206
9741, 3569
9742, 4487
9743, 3874
9744, 3246
9745, 3541
9746, 3882
9747, 5487
9748, 3254
9749, 3826
9750, 3254
9751, 3852
9752, 4504
9753, 4477
9754, 3881
9755, 3547
9756, 5472
9757, 3873
9758, 5141
9759, 4500
9760, 5150
9761, 4835
9762, 5136
9763, 4198
9764, 5153
9765, 4201
9766, 5458
9767, 5475
9768, 4192
9769, 4188
9770, 5466
9771, 3248
9772, 4195
9773, 3572
9774, 4191
9775, 3563
9776, 5119
9777, 5476
9778, 3534
9779, 4199
9780, 4484
9781, 4178
9782, 3853
9783, 3864
9784, 3252
9785, 4531
9786, 3255
9787, 3897
9788, 3244
9789, 3557
9790, 4836
9791, 4200
9792, 3557
9793, 3245
9794, 5458
9795, 3243
9796, 4852
9797, 5142
9798, 3852
9799, 3254
9800, 8656
9801, 4836
9802, 4184
9803, 4189
9804, 5462
9805, 5472
9806, 3223
9807, 5480
9808, 4794
9809, 4498
9810, 5452
9811, 3243
9812, 4176
9813, 3535
9814, 4168
9815, 5149
9816, 4190
9817, 4205
9818, 3846
9819, 5479
9820, 3870
9821, 3242
9822, 3242
9823, 3256
9824, 4501
9825, 3878
9826, 4830
9827, 3257
9828, 4841
9829, 3528
9830, 3567
9831, 4185
9832, 5151
9833, 4483
9834, 4840
9835, 4845
9836, 3550
9837, 4185
9838, 4503
9839, 5607
9840, 5497
9841, 3252
9842, 5479
9843, 4821
9844, 4848
9845, 5491
9846, 3252
9847, 3854
9848, 3847
9849, 3875
9850, 3251
9851, 4190
9852, 4206
9853, 4829
9854, 4195
9855, 4213
9856, 4499
9857, 4835
9858, 4507
9859, 5479
9860, 5134
9861, 4315
9862, 4496
9863, 3565
9864, 4845
9865, 8655
9866, 4837
9867, 4805
9868, 3907
9869, 3553
9870, 4207
9871, 4925
9872, 4828
9873, 5448
9874, 5133
9875, 3539
9876, 5480
9877, 3840
9878, 3864
9879, 3899
9880, 3557
9881, 5493
9882, 3550
9883, 4838
9884, 5488
9885, 4856
9886, 4199
9887, 4486
9888, 3556
9889, 5155
9890, 4210
9891, 3872
9892, 5111
9893, 3561
9894, 4475
9895, 5465
9896, 4846
9897, 4219
9898, 5127
9899, 6699
9900, 3220
9901, 5126
9902, 3222
9903, 4819
9904, 4484
9905, 4175
9906, 3226
9907, 4510
9908, 3256
9909, 3252
9910, 3565
9911, 4847
9912, 3562
9913, 5484
9914, 5474
9915, 3548
9916, 4846
9917, 3857
9918, 4213
9919, 3895
9920, 3256
9921, 3245
9922, 3564
9923, 5144
9924, 5483
9925, 3268
9926, 3843
9927, 3253
9928, 5144
9929, 5464
9930, 3552
9931, 5138
9932, 3236
9933, 3560
9934, 3248
9935, 3656
9936, 4490
9937, 3556
9938, 4169
9939, 4842
9940, 4484
9941, 4826
9942, 4472
9943, 4498
9944, 3252
9945, 4835
9946, 4498
9947, 3543
9948, 4193
9949, 4198
9950, 5124
9951, 5477
9952, 4202
9953, 3870
9954, 5473
9955, 3254
9956, 5132
9957, 4169
9958, 3850
9959, 4480
9960, 3244
9961, 4813
9962, 4487
9963, 3546
9964, 4827
9965, 7015
9966, 3553
9967, 3677
9968, 3857
9969, 5155
9970, 5149
9971, 6051
9972, 4826
9973, 4817
9974, 3258
9975, 3253
9976, 3550
9977, 4493
9978, 4829
9979, 4836
9980, 5143
9981, 4822
9982, 3553
9983, 3567
9984, 3563
9985, 5486
9986, 5146
9987, 4507
9988, 5150
9989, 3554
9990, 3245
9991, 4846
9992, 5131
9993, 3548
9994, 4196
9995, 5494
9996, 3557
9997, 4844
9998, 4494
9999, 5126


==> res/openthread/openthread_1B_series_small.csv <==
0, 3900
1, 5480
2, 5162
3, 4834
4, 3582
5, 3557
6, 3276
7, 3274
8, 4525
9, 4955
10, 3595
11, 3271
12, 5499
13, 3269
14, 5501
15, 4220
16, 5151
17, 3545
18, 5509
19, 4210
20, 3563
21, 3561
22, 4535
23, 4317
24, 4866
25, 5483
26, 3592
27, 3276
28, 5163
29, 5487
30, 4864
31, 5164
32, 5155
33, 4233
34, 4218
35, 4214
36, 5147
37, 5154
38, 5175
39, 3278
40, 3265
41, 5503
42, 5511
43, 4879
44, 3558
45, 4855
46, 4848
47, 3268
48, 4862
49, 5177
50, 5512
51, 5495
52, 5157
53, 5486
54, 3884
55, 3268
56, 5145
57, 5485
58, 4506
59, 4504
60, 3908
61, 4511
62, 5153
63, 4509
64, 3266
65, 3274
66, 5162
67, 3859
68, 4860
69, 5495
70, 5166
71, 4220
72, 5509
73, 4216
74, 5489
75, 4537
76, 3256
77, 4541
78, 4866
79, 5491
80, 4503
81, 4204
82, 4813
83, 4230
84, 3565
85, 5159
86, 5136
87, 5500
88, 4215
89, 5502
90, 3870
91, 5171
92, 4858
93, 3890
94, 5166
95, 4845
96, 3580
97, 4230
98, 3577
99, 4217
100, 4867
101, 3873
102, 3279
103, 4863
104, 3593
105, 5496
106, 5150
107, 5501
108, 3884
109, 4525
110, 3570
111, 3889
112, 4861
113, 3570
114, 3269
115, 4516
116, 3251
117, 5139
118, 5110
119, 4508
120, 5430
121, 4823
122, 4495
123, 3560
124, 5141
125, 5135
126, 5132
127, 5480
128, 3849
129, 3869
130, 4840
131, 3247
132, 4478
133, 4488
134, 3250
135, 3860
136, 3241
137, 3246
138, 4851
139, 4182
140, 5465
141, 4474
142, 4192
143, 3231
144, 4839
145, 5116
146, 5490
147, 4490
148, 4506
149, 5493
150, 3570
151, 3255
152, 3548
153, 4197
154, 4495
155, 4205
156, 4844
157, 4497
158, 5585
159, 3567
160, 3893
161, 4185
162, 3855
163, 3538
164, 3242
165, 4202
166, 4837
167, 3843
168, 4829
169, 3255
170, 4827
171, 3856
172, 3565
173, 3857
174, 5139
175, 3853
176, 4490
177, 3221
178, 4846
179, 3871
180, 4206
181, 4804
182, 4201
183, 4498
184, 3989
185, 4191
186, 3555
187, 4832
188, 5489
189, 5138
190, 3533
191, 5140
192, 5479
193, 5133
194, 3260
195, 4852
196, 3249
197, 4487
198, 3878
199, 4184
200, 3224
201, 5150
202, 5115
203, 3541
204, 3841
205, 3893
206, 3530
207, 4200
208, 4322
209, 4833
210, 5472
211, 4840
212, 5162
213, 3558
214, 3565
215, 4515
216, 3251
217, 3261
218, 4491
219, 3569
220, 3573
221, 4816
222, 3876
223, 5479
224, 4186
225, 5476
226, 5155
227, 4191
228, 5464
229, 3250
230, 3254
231, 3550
232, 3540
233, 3252
234, 4496
235, 3541
236, 5144
237, 4483
238, 4471
239, 3907
240, 3222
241, 3243
242, 4133
243, 3850
244, 4835
245, 3551
246, 5490
247, 4835
248, 4194
249, 3253
250, 5463
251, 3248
252, 3558
253, 5130
254, 5125
255, 5478
256, 4509
257, 3865
258, 3858
259, 4812
260, 3565
261, 3228
262, 4835
263, 4480
264, 4844
265, 4179
266, 3558
267, 3860
268, 3243
269, 5457
270, 4852
271, 4822
272, 3552
273, 3867
274, 3246
275, 4839
276, 3552
277, 4215
278, 5132
279, 3565
280, 3242
281, 3254
282, 5157
283, 5481
284, 3255
285, 4504
286, 4855
287, 4191
288, 4489
289, 3252
290, 3867
291, 5461
292, 5148
293, 3248
294, 4196
295, 4831
296, 4859
297, 3553
298, 4517
299, 5469
300, 5140
301, 4519
302, 5121
303, 3893
304, 4206
305, 3519
306, 3855
307, 4197
308, 4511
309, 4516
310, 3855
311, 3253
312, 3534
313, 5151
314, 5482
315, 4835
316, 5462
317, 4852
318, 3862
319, 3248
320, 4826
321, 4499
322, 5142
323, 4496
324, 5493
325, 5129
326, 4488
327, 5472
328, 4839
329, 4505
330, 4953
331, 3849
332, 3224
333, 3870
334, 3305
335, 4502
336, 5490
337, 3878
338, 4850
339, 5139
340, 4490
341, 3262
342, 5487
343, 4486
344, 4856
345, 3243
346, 3899
347, 3246
348, 4489
349, 3247
350, 5478
351, 5134
352, 5482
353, 5485
354, 3872
355, 4825
356, 3259
357, 4201
358, 4200
359, 5489
360, 4514
361, 3571
362, 5473
363, 5139
364, 3221
365, 3541
366, 4436
367, 4510
368, 3546
369, 5155
370, 5130
371, 5132
372, 4483
373, 3566
374, 4209
375, 4507
376, 4837
377, 4184
378, 5130
379, 3894
380, 3860
381, 5483
382, 5459
383, 3855
384, 4849
385, 3564
386, 4507
387, 5443
388, 4188
389, 4831
390, 3907
391, 3254
392, 5147
393, 3566
394, 4187
395, 4848
396, 4192
397, 4835
398, 3262
399, 4496
400, 5494
401, 3575
402, 3574
403, 5140
404, 3856
405, 4193
406, 3249
407, 3575
408, 4201
409, 4921
410, 4516
411, 4191
412, 3255
413, 4837
414, 4842
415, 5155
416, 3849
417, 5479
418, 3554
419, 5123
420, 4210
421, 3865
422, 3556
423, 4186
424, 3540
425, 4170
426, 3243
427, 5427
428, 3878
429, 4180
430, 5463
431, 5478
432, 4187
433, 3859
434, 4835
435, 5137
436, 3538
437, 5488
438, 3871
439, 5160
440, 5150
441, 3249
442, 5136
443, 4505
444, 3248
445, 4183
446, 5134
447, 3650
448, 4835
449, 3855
450, 5417
451, 3854
452, 4845
453, 4203
454, 3545
455, 5141
456, 4845
457, 3568
458, 3546
459, 3558
460, 4847
461, 4842
462, 5135
463, 3559
464, 4824
465, 5460
466, 3538
467, 3243
468, 4188
469, 4199
470, 3553
471, 3538
472, 4190
473, 3859
474, 3570
475, 3538
476, 4519
477, 3858
478, 3360
479, 3905
480, 3682
481, 3564
482, 4495
483, 3250
484, 4842
485, 5476
486, 3230
487, 3243
488, 4166
489, 5483
490, 3549
491, 3862
492, 3301
493, 4507
494, 5466
495, 5473
496, 5455
497, 5467
498, 3852
499, 5130
500, 5471
501, 5464
502, 5478
503, 5487
504, 4197
505, 5155
506, 4219
507, 3254
508, 4842
509, 3252
510, 4508
511, 5111
512, 4848
513, 4853
514, 4838
515, 4494
516, 5129
517, 3859
518, 4836
519, 3247
520, 4841
521, 3553
522, 3245
523, 4191
524, 5482
525, 3571
526, 5468
527, 4847
528, 3552
529, 4506
530, 4203
531, 3885
532, 3546
533, 3254
534, 3840
535, 5127
536, 3868
537, 5139
538, 3566
539, 3560
540, 4503
541, 4179
542, 4841
543, 3250
544, 4832
545, 4191
546, 3574
547, 3228
548, 3552
549, 5446
550, 4480
551, 3830
552, 3561
553, 3850
554, 5478
555, 3243
556, 3569
557, 3564
558, 3658
559, 5142
560, 3566
561, 4494
562, 3856
563, 4507
564, 5464
565, 3551
566, 4822
567, 4830
568, 4589
569, 4176
570, 3875
571, 3857
572, 3537
573, 3872
574, 5455
575, 4194
576, 5459
577, 4484
578, 4165
579, 5143
580, 4499
581, 4493
582, 5479
583, 4495
584, 4828
585, 3684
586, 4845
587, 4835
588, 3556
589, 4494
590, 3906
591, 3250
592, 3864
593, 5128
594, 3870
595, 4833
596, 5149
597, 5486
598, 4197
599, 3569
600, 5464
601, 4185
602, 5137
603, 3556
604, 3257
605, 3550
606, 4829
607, 3248
608, 3254
609, 3555
610, 3526
611, 4189
612, 4464
613, 5462
614, 4489
615, 3243
616, 4836
617, 3851
618, 3889
619, 4500
620, 5472
621, 3252
622, 3858
623, 5131
624, 4187
625, 5482
626, 3862
627, 3862
628, 5459
629, 4217
630, 4510
631, 5149
632, 3252
633, 4847
634, 4182
635, 5109
636, 3264
637, 5153
638, 4840
639, 4192
640, 3550
641, 4468
642, 3560
643, 3248
644, 3547
645, 4488
646, 4205
647, 4834
648, 5134
649, 5491
650, 4497
651, 5144
652, 4845
653, 3563
654, 4511
655, 4838
656, 5142
657, 3255
658, 5144
659, 4489
660, 4180
661, 3257
662, 5475
663, 5471
664, 5136
665, 3248
666, 3563
667, 3886
668, 5472
669, 4467
670, 4188
671, 4176
672, 5473
673, 5082
674, 3242
675, 5094
676, 5460
677, 4847
678, 4195
679, 3852
680, 3553
681, 3244
682, 4183
683, 4498
684, 3250
685, 3545
686, 3566
687, 3563
688, 4187
689, 5479
690, 4206
691, 3558
692, 3546
693, 3844
694, 4840
695, 3252
696, 4474
697, 4182
698, 3820
699, 5467
700, 3232
701, 3562
702, 3555
703, 5483
704, 3236
705, 3846
706, 4186
707, 4847
708, 5148
709, 4203
710, 3257
711, 4511
712, 4819
713, 4842
714, 3254
715, 4505
716, 3888
717, 4224
718, 4216
719, 3863
720, 5480
721, 5134
722, 3547
723, 5492
724, 3243
725, 4507
726, 5490
727, 5151
728, 3869
729, 4844
730, 3866
731, 4183
732, 3860
733, 4216
734, 3206
735, 5124
736, 4466
737, 4836
738, 5445
739, 5458
740, 5479
741, 3261
742, 4190
743, 4187
744, 4855
745, 3988
746, 3561
747, 3258
748, 3260
749, 4854
750, 4193
751, 3552
752, 5123
753, 4199
754, 4505
755, 3857
756, 5150
757, 5450
758, 4189
759, 3826
760, 4207
761, 3224
762, 3865
763, 5121
764, 4508
765, 3235
766, 3254
767, 3537
768, 4498
769, 4206
770, 5146
771, 5495
772, 4494
773, 4841
774, 5481
775, 5135
776, 3856
777, 4190
778, 4843
779, 4200
780, 4499
781, 4496
782, 4504
783, 4837
784, 5126
785, 3845
786, 4842
787, 5470
788, 4508
789, 4493
790, 3566
791, 3904
792, 3263
793, 3259
794, 5584
795, 3260
796, 3548
797, 4135
798, 4934
799, 3489
800, 4833
801, 4450
802, 4185
803, 4213
804, 3554
805, 3862
806, 3846
807, 3245
808, 5484
809, 3241
810, 5484
811, 3537
812, 3246
813, 5464
814, 5154
815, 3848
816, 5462
817, 4507
818, 4483
819, 4202
820, 3222
821, 4495
822, 5463
823, 3670
824, 3569
825, 4486
826, 3533
827, 3854
828, 3232
829, 4194
830, 3255
831, 4197
832, 5495
833, 3544
834, 3571
835, 3255
836, 4184
837, 3561
838, 5478
839, 4831
840, 4199
841, 3876
842, 3254
843, 5139
844, 4837
845, 3554
846, 4829
847, 5467
848, 4835
849, 5156
850, 3868
851, 3855
852, 5487
853, 5141
854, 5146
855, 3867
856, 4198
857, 3243
858, 4278
859, 5132
860, 4159
861, 3553
862, 3810
863, 3546
864, 4158
865, 4188
866, 3876
867, 3852
868, 5474
869, 5161
870, 5466
871, 3257
872, 3548
873, 3841
874, 5139
875, 4202
876, 3565
877, 5480
878, 5146
879, 5481
880, 3865
881, 4186
882, 3243
883, 3246
884, 5129
885, 4520
886, 4177
887, 5108
888, 4845
889, 5136
890, 4502
891, 5116
892, 4186
893, 4838
894, 4826
895, 3548
896, 3253
897, 4521
898, 4195
899, 4191
900, 3891
901, 3251
902, 5139
903, 3243
904, 3559
905, 4202
906, 3877
907, 3246
908, 4844
909, 3572
910, 3567
911, 5152
912, 3248
913, 3880
914, 4496
915, 4489
916, 4189
917, 4192
918, 3551
919, 4839
920, 5482
921, 3839
922, 3859
923, 3507
924, 4844
925, 3532
926, 4514
927, 3200
928, 4229
929, 3852
930, 3261
931, 4832
932, 5498
933, 5128
934, 3847
935, 3248
936, 3542
937, 4206
938, 3881
939, 3877
940, 5125
941, 5147
942, 4819
943, 4824
944, 3529
945, 4488
946, 4175
947, 3248
948, 3531
949, 4192
950, 3536
951, 4849
952, 4849
953, 5474
954, 3830
955, 5483
956, 4496
957, 3246
958, 3853
959, 3865
960, 5266
961, 4497
962, 4845
963, 3254
964, 4186
965, 3668
966, 4507
967, 3254
968, 3537
969, 3865
970, 5153
971, 3563
972, 5145
973, 3546
974, 5467
975, 5470
976, 5147
977, 4490
978, 3870
979, 3248
980, 4947
981, 3249
982, 5501
983, 4518
984, 3847
985, 4191
986, 4199
987, 4181
988, 5456
989, 4827
990, 5464
991, 4519
992, 4176
993, 4191
994, 4508
995, 3874
996, 4504
997, 5458
998, 3256
999, 3876


==> res/openthread/openthread_20B_cdf.csv <==
4020, 0.001
4021, 0.002
4023, 0.003
4024, 0.004
4026, 0.005
4028, 0.006
4030, 0.007
4031, 0.008
4032, 0.009
4033, 0.011
4034, 0.012
4037, 0.013
4042, 0.015
4044, 0.02
4045, 0.029
4046, 0.032
4047, 0.035
4048, 0.04
4049, 0.046
4050, 0.053
4051, 0.061
4052, 0.066
4053, 0.071
4054, 0.074
4055, 0.075
4056, 0.082
4057, 0.087
4058, 0.088
4059, 0.093
4062, 0.094
4063, 0.095
4064, 0.097
4065, 0.098
4068, 0.099
4072, 0.1
4073, 0.101
4075, 0.102
4076, 0.103
4083, 0.104
4158, 0.105
4163, 0.106
4173, 0.107
4313, 0.108
4318, 0.109
4320, 0.11
4323, 0.111
4326, 0.112
4330, 0.114
4334, 0.116
4338, 0.117
4339, 0.119
4340, 0.122
4341, 0.123
4342, 0.125
4343, 0.127
4344, 0.132
4345, 0.135
4346, 0.138
4347, 0.14
4348, 0.143
4349, 0.145
4350, 0.152
4351, 0.154
4352, 0.157
4353, 0.16
4354, 0.164
4355, 0.17
4356, 0.174
4357, 0.179
4358, 0.182
4359, 0.186
4360, 0.188
4361, 0.194
4362, 0.196
4363, 0.197
4364, 0.198
4365, 0.199
4366, 0.204
4367, 0.209
4368, 0.213
4369, 0.214
4370, 0.218
4371, 0.219
4372, 0.22
4374, 0.221
4375, 0.222
4377, 0.223
4390, 0.225
4468, 0.226
4479, 0.227
4599, 0.228
4622, 0.229
4629, 0.23
4632, 0.231
4635, 0.233
4639, 0.235
4644, 0.237
4645, 0.238
4646, 0.24
4647, 0.241
4648, 0.244
4649, 0.245
4650, 0.247
4651, 0.25
4652, 0.251
4653, 0.254
4654, 0.257
4655, 0.259
4657, 0.262
4658, 0.269
4659, 0.271
4660, 0.274
4661, 0.275
4664, 0.279
4665, 0.285
4666, 0.288
4667, 0.292
4668, 0.294
4669, 0.298
4670, 0.3
4671, 0.301
4672, 0.302
4673, 0.304
4674, 0.307
4675, 0.309
4676, 0.31
4677, 0.313
4678, 0.316
4679, 0.317
4686, 0.318
4687, 0.319
4689, 0.321
4690, 0.323
4696, 0.324
4697, 0.325
4701, 0.326
4705, 0.327
4706, 0.328
4707, 0.33
4710, 0.331
4754, 0.332
4758, 0.333
4953, 0.334
4956, 0.335
4957, 0.336
4958, 0.337
4961, 0.338
4966, 0.339
4968, 0.341
4978, 0.342
4979, 0.343
4980, 0.346
4982, 0.349
4983, 0.353
4984, 0.36
4985, 0.362
4986, 0.363
4987, 0.364
4988, 0.367
4989, 0.369
4990, 0.375
4991, 0.377
4992, 0.379
4993, 0.382
4994, 0.386
4995, 0.391
4997, 0.393
4998, 0.395
4999, 0.398
5000, 0.401
5001, 0.403
5002, 0.406
5003, 0.408
5004, 0.41
5005, 0.413
5006, 0.415
5007, 0.418
5008, 0.419
5009, 0.421
5010, 0.424
5011, 0.427
5013, 0.428
5017, 0.429
5018, 0.43
5022, 0.431
5027, 0.432
5039, 0.433
5098, 0.434
5102, 0.435
5121, 0.436
5260, 0.437
5262, 0.438
5264, 0.439
5268, 0.44
5270, 0.441
5274, 0.442
5282, 0.443
5283, 0.445
5284, 0.446
5285, 0.448
5286, 0.45
5287, 0.452
5288, 0.455
5289, 0.456
5290, 0.462
5291, 0.463
5292, 0.466
5293, 0.47
5294, 0.474
5295, 0.478
5296, 0.483
5297, 0.488
5298, 0.494
5299, 0.5
5300, 0.503
5301, 0.509
5302, 0.512
5303, 0.518
5304, 0.52
5305, 0.527
5306, 0.528
5307, 0.531
5308, 0.534
5309, 0.535
5310, 0.537
5311, 0.539
5312, 0.542
5313, 0.55
5314, 0.553
5315, 0.556
5317, 0.557
5318, 0.559
5320, 0.56
5321, 0.562
5324, 0.563
5327, 0.564
5330, 0.565
5335, 0.566
5336, 0.567
5339, 0.568
5341, 0.57
5349, 0.571
5440, 0.572
5584, 0.573
5588, 0.574
5598, 0.575
5599, 0.576
5600, 0.577
5605, 0.578
5606, 0.58
5610, 0.583
5611, 0.584
5618, 0.587
5620, 0.589
5621, 0.59
5622, 0.592
5623, 0.595
5624, 0.599
5625, 0.605
5626, 0.61
5627, 0.612
5628, 0.616
5629, 0.62
5630, 0.626
5631, 0.633
5632, 0.635
5633, 0.638
5634, 0.64
5635, 0.644
5636, 0.649
5637, 0.653
5638, 0.658
5639, 0.663
5640, 0.666
5641, 0.671
5642, 0.674
5643, 0.679
5644, 0.682
5645, 0.685
5646, 0.687
5647, 0.69
5648, 0.692
5649, 0.696
5651, 0.698
5654, 0.701
5658, 0.703
5659, 0.705
5660, 0.706
5662, 0.707
5762, 0.708
5888, 0.709
5897, 0.71
5903, 0.711
5905, 0.712
5909, 0.713
5913, 0.714
5914, 0.715
5921, 0.716
5924, 0.717
5927, 0.72
5928, 0.722
5929, 0.725
5930, 0.728
5931, 0.73
5932, 0.731
5933, 0.737
5934, 0.74
5935, 0.744
5936, 0.746
5938, 0.749
5939, 0.752
5940, 0.753
5941, 0.758
5942, 0.76
5943, 0.763
5944, 0.765
5945, 0.772
5946, 0.775
5947, 0.778
5948, 0.779
5949, 0.783
5950, 0.788
5951, 0.791
5952, 0.794
5953, 0.797
5954, 0.798
5955, 0.8
5956, 0.803
5957, 0.806
5958, 0.809
5959, 0.81
5960, 0.813
5961, 0.814
5962, 0.815
5963, 0.817
5964, 0.818
5971, 0.819
5972, 0.82
5975, 0.821
5976, 0.822
5987, 0.823
6050, 0.824
6051, 0.825
6062, 0.826
6070, 0.827
6213, 0.828
6217, 0.829
6248, 0.83
6251, 0.832
6253, 0.833
6256, 0.834
6257, 0.835
6258, 0.837
6259, 0.838
6260, 0.84
6261, 0.842
6262, 0.843
6263, 0.847
6264, 0.85
6265, 0.852
6266, 0.854
6267, 0.856
6268, 0.858
6269, 0.862
6270, 0.866
6271, 0.867
6272, 0.873
6273, 0.877
6274, 0.879
6275, 0.884
6276, 0.887
6277, 0.893
6278, 0.896
6279, 0.899
6280, 0.902
6281, 0.907
6283, 0.908
6284, 0.911
6285, 0.912
6286, 0.915
6288, 0.916
6289, 0.918
6290, 0.924
6291, 0.925
6293, 0.928
6294, 0.929
6295, 0.932
6296, 0.934
6297, 0.936
6298, 0.937
6300, 0.939
6304, 0.94
6319, 0.941
6393, 0.942
6396, 0.943
6397, 0.944
6400, 0.945
6407, 0.946
6521, 0.947
6551, 0.948
6553, 0.949
6853, 0.95
6860, 0.951
6891, 0.952
7524, 0.953
7826, 0.954
7828, 0.955
7830, 0.956
8067, 0.957
8135, 0.958
8139, 0.959
8153, 0.96
8169, 0.961
8770, 0.962
8786, 0.963
8787, 0.964
9087, 0.965
9117, 0.966
9123, 0.967
9726, 0.968
9744, 0.969
9960, 0.97
10036, 0.971
10394, 0.972
11048, 0.973
11068, 0.974
11294, 0.975
11326, 0.976
11945, 0.977
11953, 0.978
12895, 0.979
12955, 0.98
13275, 0.981
13511, 0.982
13882, 0.983
13886, 0.984
15459, 0.985
15502, 0.986
17394, 0.987
18031, 0.988
19903, 0.989
20258, 0.99
21151, 0.991
23463, 0.992
27614, 0.993
28766, 0.994
31120, 0.995
32719, 0.996
36828, 0.997
45322, 0.998
58254, 0.999


==> res/openthread/openthread_20B_cdf_100k.csv <==
3933, 0.0
3943, 1.000020000400008e-05
3952, 2.000040000800016e-05
3957, 4.000080001600032e-05
3966, 5.00010000200004e-05
4011, 6.000120002400048e-05
4013, 8.000160003200064e-05
4014, 0.00021000420008400168
4015, 0.0003600072001440029
4016, 0.0004100082001640033
4017, 0.0005100102002040041
4018, 0.0006100122002440049
4019, 0.0008500170003400068
4020, 0.0010400208004160082
4021, 0.0011500230004600092
4022, 0.0012000240004800095
4023, 0.00125002500050001
4024, 0.0013200264005280105
4025, 0.0013500270005400107
4026, 0.0014600292005840117
4027, 0.001490029800596012
4028, 0.001500030000600012
4029, 0.001510030200604012
4030, 0.0015300306006120123
4031, 0.0015500310006200124
4032, 0.0015600312006240125
4033, 0.001620032400648013
4034, 0.0019200384007680153
4035, 0.002350047000940019
4036, 0.002850057001140023
4037, 0.0036100722014440288
4038, 0.004460089201784036
4039, 0.005490109802196044
4040, 0.006410128202564052
4041, 0.007270145402908058
4042, 0.008080161603232064
4043, 0.008990179803596073
4044, 0.009820196403928078
4045, 0.010510210204204085
4046, 0.01122022440448809
4047, 0.011770235404708094
4048, 0.012200244004880097
4049, 0.012780255605112102
4050, 0.013210264205284105
4051, 0.013380267605352106
4052, 0.013580271605432109
4053, 0.01375027500550011
4054, 0.014040280805616112
4055, 0.015060301206024121
4056, 0.016940338806776135
4057, 0.01976039520790416
4058, 0.023290465809316187
4059, 0.027970559411188225
4060, 0.03403068061361227
4061, 0.04138082761655233
4062, 0.04811096221924439
4063, 0.05617112342246845
4064, 0.0635512710254205
4065, 0.07070141402828056
4066, 0.07752155043100863
4067, 0.08421168423368468
4068, 0.09088181763635272
4069, 0.09655193103862077
4070, 0.10149202984059681
4071, 0.10598211964239285
4072, 0.10968219364387288
4073, 0.1124722494449889
4074, 0.11489229784595692
4075, 0.11725234504690094
4076, 0.11880237604752095
4077, 0.11995239904798095
4078, 0.12088241764835296
4079, 0.12159243184863697
4080, 0.12197243944878898
4081, 0.12230244604892097
4082, 0.12254245084901698
4083, 0.12272245444908898
4084, 0.12277245544910899
4085, 0.12281245624912498
4086, 0.12283245664913298
4087, 0.12286245724914498
4088, 0.12287245744914899
4089, 0.12288245764915298
4090, 0.12289245784915698
4091, 0.12291245824916498
4093, 0.12293245864917299
4107, 0.12294245884917698
4108, 0.12295245904918098
4112, 0.12296245924918499
4114, 0.12297245944918898
4115, 0.12298245964919298
4121, 0.12300246004920098
4123, 0.12301246024920498
4125, 0.12302246044920899
4128, 0.12303246064921299
4131, 0.12304246084921698
4132, 0.12305246104922099
4133, 0.12306246124922499
4134, 0.12307246144922898
4137, 0.12308246164923299
4154, 0.12309246184923699
4156, 0.12310246204924098
4158, 0.12312246244924899
4159, 0.12313246264925298
4160, 0.12314246284925698
4166, 0.12315246304926099
4169, 0.12316246324926498
4170, 0.12319246384927698
4171, 0.12322246444928898
4172, 0.12325246504930099
4173, 0.12330246604932099
4174, 0.12332246644932898
4175, 0.12341246824936498
4176, 0.12351247024940498
4177, 0.12365247304946099
4178, 0.12377247544950899
4179, 0.123892477849557
4180, 0.124112482249645
4181, 0.12425248504970099
4182, 0.124422488449769
4183, 0.124552491049821
4184, 0.124712494249885
4185, 0.124792495849917
4186, 0.124962499249985
4187, 0.125002500050001
4188, 0.125062501250025
4189, 0.125102502050041
4191, 0.125132502650053
4192, 0.125142502850057
4193, 0.125172503450069
4194, 0.125182503650073
4195, 0.125192503850077
4202, 0.12520250405008101
4203, 0.125212504250085
4205, 0.125222504450089
4207, 0.125232504650093
4209, 0.125242504850097
4216, 0.125252505050101
4232, 0.125262505250105
4243, 0.125282505650113
4252, 0.125292505850117
4255, 0.125302506050121
4259, 0.125312506250125
4260, 0.125322506450129
4261, 0.125332506650133
4265, 0.125342506850137
4270, 0.125352507050141
4281, 0.125362507250145
4282, 0.125372507450149
4305, 0.125382507650153
4306, 0.12539250785015701
4307, 0.125402508050161
4308, 0.125412508250165
4309, 0.125422508450169
4310, 0.125462509250185
4311, 0.12551251025020502
4312, 0.125532510650213
4313, 0.125552511050221
4314, 0.125572511450229
4315, 0.125602512050241
4316, 0.125632512650253
4317, 0.125652513050261
4318, 0.125692513850277
4319, 0.125742514850297
4320, 0.12576251525030502
4321, 0.125792515850317
4322, 0.125852517050341
4323, 0.125932518650373
4324, 0.125972519450389
4325, 0.12602252045040901
4326, 0.12607252145042902
4327, 0.12614252285045702
4328, 0.12620252405048102
4329, 0.126342526850537
4330, 0.12652253045060902
4331, 0.12681253625072503
4332, 0.12707254145082902
4333, 0.127352547050941
4334, 0.12762255245104903
4335, 0.12788255765115303
4336, 0.128232564651293
4337, 0.12865257305146102
4338, 0.12902258045160903
4339, 0.12937258745174904
4340, 0.12975259505190104
4341, 0.13008260165203303
4342, 0.13062261245224904
4343, 0.13106262125242504
4344, 0.13149262985259705
4345, 0.13181263625272505
4346, 0.13226264525290507
4347, 0.13271265425308507
4348, 0.13332266645332908
4349, 0.13414268285365707
4350, 0.1351227024540491
4351, 0.13664273285465708
4352, 0.1386627732554651
4353, 0.14083281665633313
4354, 0.14341286825736516
4355, 0.14597291945838917
4356, 0.14908298165963318
4357, 0.15232304646092923
4358, 0.15564311286225724
4359, 0.15908318166363328
4360, 0.16265325306506132
4361, 0.16592331846636932
4362, 0.16920338406768134
4363, 0.1727634552691054
4364, 0.1764435288705774
4365, 0.17975359507190145
4366, 0.18350367007340146
4367, 0.1870637412748255
4368, 0.19078381567631353
4369, 0.19409388187763754
4370, 0.19722394447888958
4371, 0.2004140082801656
4372, 0.20404408088161763
4373, 0.20762415248304966
4374, 0.21116422328446569
4375, 0.21480429608592172
4376, 0.21852437048740975
4377, 0.22200444008880177
4378, 0.2257045140902818
4379, 0.22884457689153784
4380, 0.23163463269265386
4381, 0.2344046880937619
4382, 0.2368447368947379
4383, 0.23862477249544992
4384, 0.2404048080961619
4385, 0.24177483549670994
4386, 0.24276485529710595
4387, 0.24369487389747796
4388, 0.24435488709774195
4389, 0.24492489849796997
4390, 0.24520490409808196
4391, 0.24553491069821395
4392, 0.24578491569831395
4393, 0.24595491909838196
4394, 0.24604492089841798
4395, 0.24611492229844598
4396, 0.24615492309846196
4397, 0.24620492409848196
4398, 0.24621492429848596
4399, 0.24622492449848998
4400, 0.24626492529850597
4401, 0.24630492609852198
4402, 0.24632492649852997
4403, 0.24634492689853796
4405, 0.24637492749854997
4406, 0.24638492769855397
4410, 0.24639492789855796
4413, 0.24640492809856196
4416, 0.24642492849856998
4424, 0.24644492889857797
4425, 0.24645492909858197
4430, 0.24647492949858998
4434, 0.24648492969859398
4440, 0.24649492989859798
4442, 0.24650493009860197
4449, 0.24651493029860597
4451, 0.24652493049860996
4454, 0.24654493089861798
4457, 0.24655493109862198
4458, 0.24657493149862997
4459, 0.24658493169863396
4461, 0.24660493209864198
4463, 0.24661493229864598
4464, 0.24662493249864997
4466, 0.24663493269865397
4467, 0.24664493289865796
4470, 0.24669493389867797
4472, 0.24676493529870597
4473, 0.24680493609872198
4474, 0.24681493629872597
4475, 0.24683493669873396
4476, 0.24691493829876598
4477, 0.24695493909878197
4478, 0.24700494009880197
4479, 0.247034940698814
4480, 0.24708494169883397
4481, 0.247214944298886
4482, 0.24732494649892997
4483, 0.24738494769895397
4484, 0.24747494949899
4485, 0.24756495129902598
4486, 0.24763495269905397
4487, 0.24770495409908197
4488, 0.247784955699114
4489, 0.247834956699134
4490, 0.24794495889917798
4491, 0.248034960699214
4492, 0.24807496149922997
4493, 0.24811496229924598
4494, 0.24818496369927398
4495, 0.24826496529930597
4496, 0.24831496629932598
4497, 0.248394967899358
4498, 0.24844496889937798
4499, 0.24849496989939798
4500, 0.24855497109942198
4501, 0.248594971899438
4502, 0.24861497229944599
4503, 0.24863497269945398
4504, 0.24869497389947798
4505, 0.248704974099482
4508, 0.248714974299486
4509, 0.248734974699494
4510, 0.248764975299506
4512, 0.248784975699514
4516, 0.248794975899518
4531, 0.24880497609952199
4560, 0.24881497629952598
4563, 0.248834976699534
4571, 0.248844976899538
4577, 0.248854977099542
4579, 0.248864977299546
4582, 0.24887497749954998
4584, 0.24888497769955398
4609, 0.248894977899558
4612, 0.248904978099562
4613, 0.24893497869957398
4614, 0.24894497889957798
4616, 0.248964979299586
4618, 0.248984979699594
4619, 0.24902498049961
4620, 0.24906498129962598
4621, 0.249104982099642
4622, 0.249144982899658
4623, 0.249164983299666
4624, 0.24919498389967798
4625, 0.24922498449969
4626, 0.249264985299706
4627, 0.24932498649973
4628, 0.249364987299746
4629, 0.249404988099762
4630, 0.24947498949979
4631, 0.249504990099802
4632, 0.249594991899838
4633, 0.24972499449989
4634, 0.249854997099942
4635, 0.25002500050001
4636, 0.25032500650013
4637, 0.250555011100222
4638, 0.250755015100302
4639, 0.25116502330046603
4640, 0.251485029700594
4641, 0.25187503750075
4642, 0.252185043700874
4643, 0.252555051101022
4644, 0.25292505850117003
4645, 0.25333506670133404
4646, 0.25371507430148604
4647, 0.25400508010160205
4648, 0.25447508950179004
4649, 0.25472509450189
4650, 0.255085101702034
4651, 0.255465109302186
4652, 0.255845116902338
4653, 0.25649512990259804
4654, 0.2571551431028621
4655, 0.25806516130322604
4656, 0.2595651913038261
4657, 0.2613752275045501
4658, 0.2633752675053501
4659, 0.26547530950619014
4660, 0.26761535230704614
4661, 0.27004540090801815
4662, 0.27266545330906616
4663, 0.2751855037100742
4664, 0.27799555991119823
4665, 0.28086561731234627
4666, 0.2840856817136343
4667, 0.2868657373147463
4668, 0.2899557991159823
4669, 0.29331586631732637
4670, 0.29649592991859836
4671, 0.2996959939198784
4672, 0.3026960539210784
4673, 0.3059361187223745
4674, 0.30944618892377845
4675, 0.3124262485249705
4676, 0.3157663153263065
4677, 0.31880637612752255
4678, 0.32182643652873055
4679, 0.3252165043300866
4680, 0.3281765635312706
4681, 0.33142662853257066
4682, 0.33451669033380665
4683, 0.3373367467349347
4684, 0.34039680793615873
4685, 0.34307686153723077
4686, 0.3456969139382788
4687, 0.34782695653913076
4688, 0.3497369947398948
4689, 0.3513370267405348
4690, 0.35292705854117085
4691, 0.3540770815416308
4692, 0.35515710314206284
4693, 0.3562671253425069
4694, 0.35709714194283887
4695, 0.35761715234304686
4696, 0.35849716994339886
4697, 0.35913718274365486
4698, 0.3597371947438949
4699, 0.3603872077441549
4700, 0.3609972199443989
4701, 0.3614272285445709
4702, 0.3620372407448149
4703, 0.3623972479449589
4704, 0.3628572571451429
4705, 0.3632172643452869
4706, 0.3637672753455069
4707, 0.36439728794575893
4708, 0.3647672953459069
4709, 0.3652673053461069
4710, 0.36568731374627494
4711, 0.3661273225464509
4712, 0.36654733094661895
4713, 0.3669573391467829
4714, 0.36752735054701097
4715, 0.36801736034720695
4716, 0.3685073701474029
4717, 0.36875737514750295
4718, 0.369077381547631
4719, 0.36931738634772693
4720, 0.36954739094781897
4721, 0.36975739514790296
4722, 0.36987739754795096
4723, 0.36999739994799896
4724, 0.37010740214804294
4725, 0.370197403948079
4726, 0.37023740474809497
4727, 0.37025740514810296
4728, 0.37030740614812296
4729, 0.370317406348127
4730, 0.37032740654813096
4731, 0.37036740734814694
4733, 0.37037740754815096
4736, 0.370387407748155
4742, 0.37039740794815895
4744, 0.370407408148163
4750, 0.37041740834816694
4753, 0.37042740854817097
4754, 0.370437408748175
4763, 0.37044740894817896
4764, 0.370457409148183
4771, 0.37046740934818695
4772, 0.37048740974819494
4774, 0.37049740994819896
4775, 0.370507410148203
4776, 0.37051741034820695
4777, 0.37054741094821897
4778, 0.37056741134822696
4779, 0.37058741174823495
4780, 0.37063741274825496
4781, 0.370697413948279
4782, 0.370747414948299
4783, 0.37080741614832297
4784, 0.370887417748355
4785, 0.370907418148363
4786, 0.37098741974839494
4787, 0.37104742094841897
4788, 0.37106742134842696
4789, 0.37111742234844697
4790, 0.371147422948459
4791, 0.371197423948479
4792, 0.37122742454849095
4793, 0.371317426348527
4794, 0.371367427348547
4795, 0.37146742934858695
4796, 0.37153743074861495
4797, 0.37156743134862696
4798, 0.371647432948659
4799, 0.37170743414868296
4800, 0.371767435348707
4801, 0.371797435948719
4802, 0.37180743614872297
4803, 0.371857437148743
4804, 0.37194743894877896
4805, 0.371987439748795
4806, 0.372047440948819
4807, 0.37211744234884697
4808, 0.37215744314886295
4809, 0.372177443548871
4810, 0.37220744414888296
4811, 0.372217444348887
4812, 0.37222744454889095
4813, 0.37225744514890297
4816, 0.372267445348907
4817, 0.37227744554891096
4818, 0.372337446748935
4821, 0.37234744694893895
4826, 0.37237744754895097
4830, 0.372387447748955
4836, 0.37239744794895896
4838, 0.372407448148963
4839, 0.372417448348967
4840, 0.372427448548971
4841, 0.372437448748975
4842, 0.37244744894897897
4846, 0.372457449148983
4851, 0.372477449548991
4883, 0.372487449748995
4885, 0.37249744994899897
4894, 0.372507450149003
4896, 0.372527450549011
4897, 0.37253745074901495
4903, 0.372547450949019
4907, 0.372557451149023
4909, 0.37256745134902697
4911, 0.372577451549031
4913, 0.372597451949039
4948, 0.372607452149043
4949, 0.372627452549051
4950, 0.37263745274905496
4951, 0.37265745314906296
4952, 0.37270745414908296
4953, 0.37275745514910297
4954, 0.372807456149123
4955, 0.372867457349147
4956, 0.37289745794915896
4957, 0.37296745934918696
4958, 0.372997459949199
4959, 0.373037460749215
4960, 0.373097461949239
4961, 0.373127462549251
4962, 0.373177463549271
4963, 0.37320746414928296
4964, 0.37325746514930297
4966, 0.373317466349327
4967, 0.37339746794935896
4968, 0.373487469749395
4969, 0.373627472549451
4970, 0.373807476149523
4971, 0.374007480149603
4972, 0.374227484549691
4973, 0.374427488549771
4974, 0.374837496749935
4975, 0.375207504150083
4976, 0.375547510950219
4977, 0.375907518150363
4978, 0.37637752755055104
4979, 0.376887537750755
4980, 0.37739754795095903
4981, 0.37784755695113903
4982, 0.378247564951299
4983, 0.378747574951499
4984, 0.37920758415168304
4985, 0.379627592551851
4986, 0.38016760335206706
4987, 0.38074761495229903
4988, 0.38135762715254307
4989, 0.38211764235284706
4990, 0.38310766215324304
4991, 0.3844776895537911
4992, 0.3860477209544191
4993, 0.3878877577551551
4994, 0.38989779795595914
4995, 0.39222784455689114
4996, 0.39493789875797514
4997, 0.39777795555911116
4998, 0.4008780175603512
4999, 0.40405808116162323
5000, 0.40768815376307527
5001, 0.4113682273645473
5002, 0.41494829896597935
5003, 0.41860837216744334
5004, 0.42193843876877535
5005, 0.4254585091701834
5006, 0.42913858277165545
5007, 0.43303866077321546
5008, 0.4364387287745755
5009, 0.4398787975759515
5010, 0.44337886757735157
5011, 0.4471989439788796
5012, 0.4506590131802636
5013, 0.45372907458149164
5014, 0.4570491409828197
5015, 0.4607392147842957
5016, 0.46403928078561574
5017, 0.46732934658693176
5018, 0.47084941698833976
5019, 0.4739794795895918
5020, 0.47698953979079584
5021, 0.47975959519190386
5022, 0.4823796475929519
5023, 0.4848596971939439
5024, 0.4869397387947759
5025, 0.4887397747954959
5026, 0.49019980399607993
5027, 0.4913798275965519
5028, 0.49232984659693196
5029, 0.49291985839716795
5030, 0.49348986979739595
5031, 0.49401988039760797
5032, 0.49427988559771197
5033, 0.49446988939778797
5034, 0.49464989299785994
5035, 0.49474989499789995
5036, 0.494809896197924
5037, 0.49486989739794796
5039, 0.494879897597952
5040, 0.49488989779795595
5042, 0.49489989799795997
5048, 0.49490989819796394
5056, 0.49491989839796796
5057, 0.494929898597972
5060, 0.49493989879797595
5061, 0.49494989899798
5063, 0.49495989919798394
5064, 0.49496989939798797
5065, 0.49497989959799193
5066, 0.49498989979799596
5072, 0.494999899998
5075, 0.49500990019800395
5087, 0.495019900398008
5092, 0.49502990059801194
5100, 0.49503990079801596
5102, 0.49504990099802
5103, 0.49505990119802395
5105, 0.495069901398028
5106, 0.49508990179803597
5108, 0.495119902398048
5109, 0.49512990259805195
5110, 0.49514990299805994
5111, 0.49516990339806793
5112, 0.49519990399807995
5113, 0.49522990459809196
5114, 0.49526990539810795
5115, 0.49529990599811996
5116, 0.495359907198144
5117, 0.49539990799815997
5118, 0.49545990919818395
5119, 0.495519910398208
5120, 0.49565991319826397
5121, 0.495709914198284
5122, 0.49578991579831594
5123, 0.495859917198344
5124, 0.49591991839836796
5125, 0.49595991919838395
5126, 0.4959999199984
5127, 0.496119922398448
5128, 0.49619992399847995
5129, 0.49624992499849996
5130, 0.49634992699853997
5131, 0.49641992839856797
5132, 0.49650993019860395
5133, 0.49659993199864
5134, 0.49665993319866397
5135, 0.496709934198684
5136, 0.496779935598712
5137, 0.49689993799876
5138, 0.49694993899878
5139, 0.497029940598812
5140, 0.49710994219884397
5141, 0.497119942398848
5142, 0.497209944198884
5143, 0.497259945198904
5144, 0.497279945598912
5145, 0.497329946598932
5146, 0.497339946798936
5147, 0.49736994739894796
5148, 0.49739994799896
5149, 0.497429948598972
5150, 0.49743994879897596
5152, 0.49745994919898395
5156, 0.497469949398988
5157, 0.497479949598992
5158, 0.49748994979899597
5159, 0.497499949999
5162, 0.49750995019900396
5165, 0.497519950399008
5167, 0.497529950599012
5168, 0.497539950799016
5173, 0.49754995099902
5184, 0.49755995119902396
5185, 0.49757995159903196
5206, 0.497589951799036
5211, 0.49759995199904
5212, 0.49760995219904397
5214, 0.49762995259905196
5217, 0.49764995299906
5218, 0.497659953199064
5220, 0.497669953399068
5225, 0.49767995359907197
5250, 0.497689953799076
5251, 0.49769995399907996
5252, 0.497709954199084
5253, 0.497719954399088
5254, 0.497759955199104
5255, 0.497789955799116
5256, 0.497809956199124
5257, 0.497839956799136
5258, 0.497879957599152
5259, 0.497909958199164
5260, 0.497969959399188
5261, 0.49800996019920396
5262, 0.49807996159923196
5263, 0.498139962799256
5264, 0.498159963199264
5265, 0.498209964199284
5266, 0.498279965599312
5267, 0.498309966199324
5268, 0.498339966799336
5269, 0.498379967599352
5270, 0.498419968399368
5271, 0.49844996899938
5272, 0.49859997199944
5273, 0.498659973199464
5274, 0.498739974799496
5275, 0.498929978599572
5276, 0.499209984199684
5277, 0.499469989399788
5278, 0.499759995199904
5279, 0.500110002200044
5280, 0.500460009200184
5281, 0.5008800176003521
5282, 0.501390027800556
5283, 0.5018800376007521
5284, 0.50230004600092
5285, 0.502840056801136
5286, 0.503270065401308
5287, 0.503660073201464
5288, 0.504080081601632
5289, 0.5045300906018121
5290, 0.5048800976019521
5291, 0.50530010600212
5292, 0.505940118802376
5293, 0.506490129802596
5294, 0.5071601432028641
5295, 0.5081301626032521
5296, 0.5090101802036041
5297, 0.5104402088041761
5298, 0.5121502430048601
5299, 0.5140302806056121
5300, 0.5164303286065721
5301, 0.5188803776075521
5302, 0.5218404368087362
5303, 0.5250705014100282
5304, 0.5281905638112763
5305, 0.5314806296125922
5306, 0.5350907018140363
5307, 0.5386907738154764
5308, 0.5424008480169603
5309, 0.5459509190183803
5310, 0.5495709914198283
5311, 0.5527110542210845
5312, 0.5562111242224844
5313, 0.5598811976239525
5314, 0.5636512730254605
5315, 0.5671513430268605
5316, 0.5709114182283646
5317, 0.5743314866297325
5318, 0.5779615592311846
5319, 0.5813116262325246
5320, 0.5852617052341047
5321, 0.5887717754355087
5322, 0.5924618492369848
5323, 0.5959219184383687
5324, 0.5989519790395808
5325, 0.6020920418408369
5326, 0.6048920978419569
5327, 0.6073021460429209
5328, 0.6097221944438889
5329, 0.6117422348446969
5330, 0.6134122682453649
5331, 0.6149222984459689
5332, 0.6163023260465209
5333, 0.6173423468469369
5334, 0.618002360047201
5335, 0.6187123742474849
5336, 0.6192323846476929
5337, 0.619592391847837
5338, 0.619842396847937
5339, 0.620072401448029
5340, 0.620192403848077
5341, 0.620222404448089
5342, 0.6202724054481089
5343, 0.6203024060481209
5344, 0.620312406248125
5346, 0.6203324066481329
5347, 0.620352407048141
5349, 0.6203724074481489
5351, 0.620392407848157
5352, 0.6204024080481609
5357, 0.620412408248165
5360, 0.620422408448169
5369, 0.620432408648173
5376, 0.6204424088481769
5377, 0.620452409048181
5380, 0.620462409248185
5386, 0.6204724094481889
5388, 0.620482409648193
5391, 0.620502410048201
5398, 0.6205124102482049
5404, 0.620532410648213
5407, 0.6205424108482169
5408, 0.620552411048221
5411, 0.620562411248225
5412, 0.6205724114482289
5413, 0.6205824116482329
5414, 0.620602412048241
5415, 0.6206124122482449
5417, 0.620652413048261
5418, 0.620672413448269
5419, 0.6207124142482849
5420, 0.620762415248305
5421, 0.6207824156483129
5422, 0.620832416648333
5423, 0.620882417648353
5424, 0.620962419248385
5425, 0.621002420048401
5426, 0.6210924218484369
5427, 0.621122422448449
5428, 0.621172423448469
5429, 0.621272425448509
5430, 0.621292425848517
5431, 0.6213324266485329
5432, 0.621362427248545
5433, 0.621452429048581
5434, 0.621492429848597
5435, 0.621562431248625
5436, 0.621652433048661
5437, 0.621722434448689
5438, 0.6217824356487129
5439, 0.621842436848737
5440, 0.6218524370487409
5441, 0.621892437848757
5442, 0.621952439048781
5443, 0.6220224404488089
5444, 0.622122442448849
5445, 0.622182443648873
5446, 0.622252445048901
5448, 0.622312446248925
5449, 0.622322446448929
5450, 0.622332446648933
5451, 0.622352447048941
5452, 0.622362447248945
5453, 0.6223724474489489
5457, 0.622392447848957
5461, 0.6224024480489609
5465, 0.622422448448969
5467, 0.622432448648973
5472, 0.6224424488489769
5476, 0.622452449048981
5477, 0.622462449248985
5480, 0.6224724494489889
5490, 0.622492449848997
5498, 0.622502450049001
5502, 0.622512450249005
5513, 0.622522450449009
5515, 0.622532450649013
5529, 0.6225424508490169
5533, 0.622552451049021
5534, 0.622572451449029
5536, 0.622582451649033
5539, 0.622592451849037
5541, 0.622602452049041
5542, 0.6226124522490449
5543, 0.622622452449049
5551, 0.622632452649053
5553, 0.622642452849057
5556, 0.622652453049061
5557, 0.622662453249065
5563, 0.622672453449069
5564, 0.6226824536490729
5568, 0.622692453849077
5573, 0.622702454049081
5579, 0.622712454249085
5588, 0.622732454649093
5590, 0.6227524550491009
5591, 0.622792455849117
5592, 0.622812456249125
5593, 0.622862457249145
5594, 0.622882457649153
5595, 0.622952459049181
5596, 0.623002460049201
5597, 0.623042460849217
5598, 0.623072461449229
5599, 0.623142462849257
5600, 0.623212464249285
5601, 0.623252465049301
5602, 0.623292465849317
5603, 0.623342466849337
5604, 0.623392467849357
5605, 0.623412468249365
5606, 0.623442468849377
5607, 0.6234724694493889
5608, 0.623572471449429
5609, 0.623622472449449
5610, 0.623702474049481
5611, 0.623882477649553
5612, 0.624122482449649
5613, 0.624392487849757
5614, 0.624662493249865
5615, 0.624902498049961
5616, 0.625142502850057
5617, 0.625502510050201
5618, 0.625792515850317
5619, 0.626132522650453
5620, 0.626482529650593
5621, 0.626762535250705
5622, 0.627192543850877
5623, 0.627662553251065
5624, 0.628142562851257
5625, 0.628492569851397
5626, 0.628862577251545
5627, 0.629342586851737
5628, 0.629862597251945
5629, 0.6303726074521491
5630, 0.631282625652513
5631, 0.632352647052941
5632, 0.633422668453369
5633, 0.634872697453949
5634, 0.636802736054721
5635, 0.6388227764555291
5636, 0.6411528230564612
5637, 0.6441828836576732
5638, 0.6472329446588931
5639, 0.6502030040600812
5640, 0.6531230624612492
5641, 0.6564231284625692
5642, 0.6594931898637972
5643, 0.6628732574651494
5644, 0.6664633292665854
5645, 0.6700734014680294
5646, 0.6735634712694254
5647, 0.6771135422708454
5648, 0.6805936118722374
5649, 0.6838736774735494
5650, 0.6871537430748615
5651, 0.6909338186763735
5652, 0.6940638812776255
5653, 0.6977839556791136
5654, 0.7012040240804817
5655, 0.7050941018820377
5656, 0.7087541750835017
5657, 0.7127642552851057
5658, 0.7167843356867137
5659, 0.7202344046880937
5660, 0.7234144682893658
5661, 0.7266145322906458
5662, 0.7293845876917538
5663, 0.7320446408928178
5664, 0.7343346866937339
5665, 0.7361247224944499
5666, 0.7375847516950339
5667, 0.7389747794955899
5668, 0.7401648032960659
5669, 0.740944818896378
5670, 0.741644832896658
5671, 0.742154843096862
5672, 0.7425448508970179
5673, 0.7428348566971339
5674, 0.7430748614972299
5675, 0.74322486449729
5676, 0.743254865097302
5677, 0.743354867097342
5678, 0.7434148682973659
5679, 0.7434548690973819
5680, 0.743464869297386
5681, 0.7434848696973939
5682, 0.7435148702974059
5683, 0.743534870697414
5684, 0.7435448708974179
5686, 0.7435548710974219
5688, 0.743564871297426
5689, 0.743594871897438
5693, 0.743604872097442
5704, 0.7436148722974459
5707, 0.7436248724974499
5708, 0.743644872897458
5709, 0.7436548730974619
5710, 0.743664873297466
5711, 0.74367487349747
5713, 0.7436848736974739
5716, 0.7436948738974779
5720, 0.743714874297486
5723, 0.7437248744974899
5726, 0.743734874697494
5733, 0.743744874897498
5734, 0.7437548750975019
5737, 0.74377487549751
5744, 0.743814876297526
5745, 0.7438348766975339
5746, 0.743844876897538
5749, 0.7438548770975419
5750, 0.74387487749755
5751, 0.7438948778975579
5752, 0.743944878897578
5753, 0.743984879697594
5754, 0.7440048800976019
5755, 0.7440748814976299
5756, 0.7441448828976579
5757, 0.744214884297686
5758, 0.7442448848976979
5759, 0.7443148862977259
5760, 0.744354887097742
5761, 0.7443848876977539
5762, 0.744494889897798
5763, 0.74452489049781
5764, 0.7445848916978339
5765, 0.7446148922978459
5766, 0.7446948938978779
5767, 0.7447648952979059
5768, 0.744854897097942
5769, 0.7449348986979739
5770, 0.7450349006980139
5771, 0.7450649012980259
5772, 0.745114902298046
5773, 0.745184903698074
5774, 0.7452749054981099
5775, 0.745334906698134
5776, 0.745354907098142
5777, 0.7453749074981499
5778, 0.74542490849817
5779, 0.745544910898218
5780, 0.74557491149823
5781, 0.745604912098242
5782, 0.745644912898258
5783, 0.7457249144982899
5784, 0.745784915698314
5785, 0.745844916898338
5786, 0.7458949178983579
5787, 0.745944918898378
5788, 0.74597491949839
5789, 0.745984919698394
5790, 0.7460049200984019
5792, 0.74602492049841
5793, 0.7460349206984139
5797, 0.746044920898418
5800, 0.746054921098422
5801, 0.7460649212984259
5804, 0.74607492149843
5823, 0.746084921698434
5825, 0.746094921898438
5834, 0.7461049220984419
5838, 0.746114922298446
5839, 0.7461349226984539
5842, 0.746144922898458
5845, 0.746154923098462
5846, 0.746164923298466
5849, 0.746184923698474
5854, 0.746214924298486
5859, 0.746234924698494
5886, 0.7462449248984979
5893, 0.7462749254985099
5895, 0.74632492649853
5898, 0.746364927298546
5899, 0.746404928098562
5900, 0.746454929098582
5901, 0.7465149302986059
5902, 0.746544930898618
5903, 0.74657493149863
5904, 0.746594931898638
5905, 0.746644932898658
5906, 0.746684933698674
5907, 0.746734934698694
5908, 0.746784935698714
5909, 0.746834936698734
5910, 0.74692493849877
5911, 0.746954939098782
5912, 0.746984939698794
5913, 0.7471049420988419
5914, 0.747164943298866
5915, 0.747234944698894
5916, 0.747434948698974
5917, 0.74767495349907
5918, 0.747954959099182
5919, 0.7482049640992819
5920, 0.74842496849937
5921, 0.748814976299526
5922, 0.74922498449969
5923, 0.749634992699854
5924, 0.749964999299986
5925, 0.750455009100182
5926, 0.75087501750035
5927, 0.7513450269005381
5928, 0.75177503550071
5929, 0.752135042700854
5930, 0.752605052101042
5931, 0.753015060301206
5932, 0.7534150683013661
5933, 0.753835076701534
5934, 0.754505090101802
5935, 0.755185103702074
5936, 0.75602512050241
5937, 0.7572351447028941
5938, 0.758815176303526
5939, 0.7603452069041381
5940, 0.7622352447048941
5941, 0.7646952939058781
5942, 0.7676253525070501
5943, 0.7704154083081661
5944, 0.7732354647092942
5945, 0.7763355267105342
5946, 0.7795055901118022
5947, 0.7826656533130663
5948, 0.7860757215144303
5949, 0.7894657893157864
5950, 0.7930958619172384
5951, 0.7968859377187544
5952, 0.8003460069201384
5953, 0.8041260825216504
5954, 0.8078861577231544
5955, 0.8113962279245585
5956, 0.8147362947258945
5957, 0.8183063661273225
5958, 0.8216464329286586
5959, 0.8252365047300946
5960, 0.8288765775315506
5961, 0.8328366567331347
5962, 0.8368267365347307
5963, 0.8404068081361628
5964, 0.8437668753375067
5965, 0.8475469509390188
5966, 0.8507770155403108
5967, 0.8536270725414509
5968, 0.8564371287425748
5969, 0.8589471789435789
5970, 0.8607172143442869
5971, 0.8625672513450269
5972, 0.863857277145543
5973, 0.8649772995459909
5974, 0.865917318346367
5975, 0.8667273345466909
5976, 0.8673273465469309
5977, 0.867757355147103
5978, 0.8682173643472869
5979, 0.868467369347387
5980, 0.8686273725474509
5981, 0.868747374947499
5982, 0.8688373767475349
5983, 0.8688673773475469
5984, 0.868897377947559
5985, 0.868927378547571
5986, 0.8689773795475909
5987, 0.8690073801476029
5988, 0.8690473809476189
5989, 0.869067381347627
5990, 0.869087381747635
5993, 0.8691073821476429
5995, 0.869127382547651
5996, 0.8691473829476589
5999, 0.869157383147663
6009, 0.869167383347667
6011, 0.8691773835476709
6012, 0.8691873837476749
6014, 0.869197383947679
6015, 0.869207384147683
6022, 0.869227384547691
6023, 0.869237384747695
6025, 0.8692573851477029
6028, 0.869267385347707
6030, 0.869277385547711
6031, 0.8692873857477149
6040, 0.869297385947719
6050, 0.869307386147723
6052, 0.8693173863477269
6053, 0.869327386547731
6054, 0.869337386747735
6055, 0.8693473869477389
6056, 0.8693873877477549
6057, 0.8694173883477669
6058, 0.869437388747775
6060, 0.869467389347787
6061, 0.869507390147803
6062, 0.869587391747835
6063, 0.869637392747855
6064, 0.869687393747875
6065, 0.869747394947899
6066, 0.869817396347927
6067, 0.869927398547971
6068, 0.8700074001480029
6069, 0.870097401948039
6070, 0.870167403348067
6071, 0.870237404748095
6072, 0.870307406148123
6073, 0.8703874077481549
6074, 0.8704574091481829
6075, 0.870497409948199
6076, 0.870517410348207
6077, 0.870617412348247
6078, 0.8706974139482789
6079, 0.8707674153483069
6080, 0.870807416148323
6081, 0.870877417548351
6082, 0.870947418948379
6083, 0.871027420548411
6084, 0.871067421348427
6085, 0.871097421948439
6086, 0.8711774235484709
6087, 0.871227424548491
6088, 0.8712874257485149
6089, 0.871327426548531
6090, 0.871337426748535
6091, 0.871367427348547
6092, 0.871397427948559
6093, 0.871427428548571
6094, 0.871477429548591
6095, 0.871507430148603
6096, 0.8715274305486109
6097, 0.871537430748615
6101, 0.871547430948619
6104, 0.871567431348627
6108, 0.871577431548631
6124, 0.871587431748635
6154, 0.8715974319486389
6169, 0.871607432148643
6171, 0.871617432348647
6176, 0.871637432748655
6177, 0.871647432948659
6179, 0.871657433148663
6184, 0.871677433548671
6187, 0.871687433748675
6191, 0.8716974339486789
6192, 0.871727434548691
6194, 0.871737434748695
6199, 0.871747434948699
6204, 0.871757435148703
6208, 0.8717674353487069
6210, 0.871777435548711
6213, 0.871787435748715
6220, 0.871797435948719
6221, 0.871807436148723
6224, 0.871817436348727
6229, 0.871827436548731
6230, 0.871847436948739
6231, 0.871857437148743
6232, 0.871897437948759
6233, 0.8719074381487629
6234, 0.871927438548771
6235, 0.8719374387487749
6236, 0.871987439748795
6237, 0.872017440348807
6238, 0.872057441148823
6239, 0.872107442148843
6240, 0.872157443148863
6241, 0.872177443548871
6242, 0.872207444148883
6243, 0.8722474449488989
6244, 0.872277445548911
6245, 0.872337446748935
6246, 0.872427448548971
6247, 0.8724574491489829
6248, 0.872537450749015
6249, 0.872587451749035
6250, 0.872657453149063
6251, 0.872737454749095
6252, 0.872877457549151
6253, 0.873037460749215
6254, 0.873297465949319
6255, 0.873547470949419
6256, 0.873887477749555
6257, 0.874217484349687
6258, 0.874757495149903
6259, 0.875187503750075
6260, 0.875497509950199
6261, 0.875927518550371
6262, 0.876437528750575
6263, 0.8768375367507351
6264, 0.877397547950959
6265, 0.877847556951139
6266, 0.878197563951279
6267, 0.8785975719514391
6268, 0.879057581151623
6269, 0.879567591351827
6270, 0.880187603752075
6271, 0.8808376167523351
6272, 0.8817376347526951
6273, 0.8828276565531311
6274, 0.8842576851537031
6275, 0.8861577231544631
6276, 0.8882377647552951
6277, 0.8907778155563111
6278, 0.8935178703574072
6279, 0.8962979259585192
6280, 0.8994679893597872
6281, 0.9027980559611192
6282, 0.9061681233624672
6283, 0.9100282005640112
6284, 0.9139982799655993
6285, 0.9177183543670874
6286, 0.9211984239684794
6287, 0.9245684913698274
6288, 0.9280085601712035
6289, 0.9312986259725194
6290, 0.9350387007740155
6291, 0.9386287725754515
6292, 0.9419988399767996
6293, 0.9454289085781715
6294, 0.9488089761795236
6295, 0.9520690413808276
6296, 0.9555491109822196
6297, 0.9590491809836197
6298, 0.9625592511850237
6299, 0.9660493209864197
6300, 0.9694893897877958
6301, 0.9727294545890918
6302, 0.9758895177903558
6303, 0.9788895777915558
6304, 0.9817296345926918
6305, 0.9840896817936359
6306, 0.9862297245944919
6307, 0.9878397567951359
6308, 0.989209784195684
6309, 0.9904198083961679
6310, 0.991419828396568
6311, 0.992139842796856
6312, 0.992759855197104
6313, 0.99319986399728
6314, 0.9935298705974119
6315, 0.9939098781975639
6316, 0.99409988199764
6317, 0.994239884797696
6318, 0.994319886397728
6319, 0.994339886797736
6320, 0.994379887597752
6321, 0.994419888397768
6322, 0.994439888797776
6323, 0.99444988899778
6324, 0.9944598891977839
6325, 0.9944698893977879
6327, 0.994489889797796
6328, 0.994519890397808
6329, 0.9945298905978119
6330, 0.9945398907978159
6332, 0.99454989099782
6334, 0.994559891197824
6338, 0.9945698913978279
6339, 0.994589891797836
6342, 0.9945998919978399
6356, 0.9946098921978439
6357, 0.994619892397848
6360, 0.994629892597852
6363, 0.9946398927978559
6368, 0.994659893197864
6370, 0.9946698933978679
6376, 0.994679893597872
6381, 0.994689893797876
6383, 0.9947098941978839
6387, 0.994719894397888
6388, 0.994729894597892
6389, 0.9947398947978959
6390, 0.9947498949979
6391, 0.994759895197904
6392, 0.9947798955979119
6393, 0.994789895797916
6394, 0.994819896397928
6395, 0.9948798975979519
6396, 0.9949198983979679
6397, 0.994929898597972
6398, 0.9949498989979799
6399, 0.994989899797996
6400, 0.995029900598012
6401, 0.995109902198044
6402, 0.995169903398068
6403, 0.995209904198084
6404, 0.995279905598112
6405, 0.995339906798136
6406, 0.995389907798156
6407, 0.9954299085981719
6408, 0.9954999099981999
6409, 0.9955999119982399
6410, 0.995689913798276
6411, 0.995719914398288
6412, 0.995789915798316
6413, 0.995859917198344
6414, 0.995939918798376
6415, 0.9959999199984
6416, 0.996039920798416
6417, 0.996169923398468
6418, 0.996269925398508
6419, 0.996279925598512
6420, 0.9963599271985439
6421, 0.9963999279985599
6422, 0.9964699293985879
6423, 0.9964999299985999
6424, 0.996529930598612
6425, 0.996539930798616
6426, 0.996579931598632
6427, 0.9965999319986399
6428, 0.996679933598672
6429, 0.9967099341986839
6430, 0.996729934598692
6431, 0.9967499349987
6433, 0.996759935198704
6435, 0.9967799355987119
6437, 0.996789935798716
6438, 0.9968099361987239
6439, 0.996819936398728
6440, 0.996829936598732
6450, 0.996839936798736
6455, 0.99684993699874
6458, 0.996859937198744
6465, 0.996869937398748
6471, 0.9968799375987519
6492, 0.996889937798756
6499, 0.99689993799876
6508, 0.996909938198764
6516, 0.996919938398768
6525, 0.996929938598772
6549, 0.996939938798776
6558, 0.9969499389987799
6561, 0.996959939198784
6563, 0.9969799395987919
6567, 0.996989939798796
6570, 0.997009940198804
6573, 0.9970199403988079
6576, 0.997029940598812
6594, 0.997039940798816
6605, 0.9970499409988199
6621, 0.997059941198824
6623, 0.997069941398828
6637, 0.997079941598832
6643, 0.9970899417988359
6659, 0.99709994199884
6686, 0.997109942198844
6711, 0.9971199423988479
6715, 0.997129942598852
6754, 0.997139942798856
6765, 0.99714994299886
6785, 0.997159943198864
6798, 0.997169943398868
6807, 0.9971899437988759
6809, 0.99719994399888
6820, 0.997209944198884
6827, 0.997219944398888
6829, 0.997229944598892
6850, 0.997239944798896
6857, 0.9972499449989
6875, 0.9972599451989039
6889, 0.997269945398908
6894, 0.9972899457989159
6898, 0.99729994599892
6906, 0.997309946198924
6910, 0.997339946798936
6911, 0.99734994699894
6919, 0.9973599471989439
6932, 0.997369947398948
6939, 0.997379947598952
6940, 0.997389947798956
6942, 0.9973999479989599
6958, 0.997409948198964
6967, 0.997419948398968
6983, 0.9974299485989719
6990, 0.997439948798976
7001, 0.99744994899898
7015, 0.997459949198984
7023, 0.997469949398988
7025, 0.997479949598992
7027, 0.997489949798996
7059, 0.9974999499989999
7064, 0.997509950199004
7077, 0.997519950399008
7082, 0.997529950599012
7094, 0.997539950799016
7108, 0.99754995099902
7153, 0.997559951199024
7181, 0.9975699513990279
7194, 0.997579951599032
7198, 0.997589951799036
7201, 0.99759995199904
7209, 0.997609952199044
7211, 0.9976399527990559
7213, 0.997659953199064
7216, 0.9976699533990679
7267, 0.997679953599072
7314, 0.997689953799076
7319, 0.99769995399908
7348, 0.997709954199084
7370, 0.997719954399088
7377, 0.997729954599092
7398, 0.9977399547990959
7401, 0.9977499549991
7405, 0.997759955199104
7415, 0.997769955399108
7430, 0.997779955599112
7468, 0.997789955799116
7470, 0.99779995599912
7498, 0.9978099561991239
7507, 0.997819956399128
7515, 0.997829956599132
7520, 0.997839956799136
7522, 0.99784995699914
7530, 0.997859957199144
7545, 0.997869957399148
7547, 0.9978799575991519
7551, 0.997889957799156
7553, 0.99789995799916
7565, 0.997919958399168
7568, 0.997929958599172
7570, 0.997939958799176
7615, 0.9979499589991799
7658, 0.997959959199184
7669, 0.997969959399188
7671, 0.997979959599192
7690, 0.997989959799196
7698, 0.9979999599992
7710, 0.998009960199204
7722, 0.998019960399208
7776, 0.998029960599212
7784, 0.998039960799216
7787, 0.9980499609992199
7830, 0.998059961199224
7839, 0.998079961599232
7844, 0.998089961799236
7846, 0.99809996199924
7852, 0.998109962199244
7857, 0.9981199623992479
7861, 0.998129962599252
7867, 0.998139962799256
7873, 0.99814996299926
7875, 0.998159963199264
7883, 0.998169963399268
7888, 0.998179963599272
7907, 0.9981899637992759
7961, 0.99819996399928
7977, 0.998209964199284
8004, 0.998219964399288
8043, 0.998229964599292
8105, 0.998239964799296
8132, 0.9982499649993
8158, 0.9982599651993039
8162, 0.998269965399308
8164, 0.998279965599312
8173, 0.998289965799316
8190, 0.99829996599932
8201, 0.998309966199324
8248, 0.998319966399328
8466, 0.998329966599332
8485, 0.998339966799336
8495, 0.99834996699934
8501, 0.998359967199344
8503, 0.998369967399348
8506, 0.998379967599352
8512, 0.998389967799356
8524, 0.99839996799936
8535, 0.998419968399368
8539, 0.9984299685993719
8553, 0.998439968799376
8622, 0.99844996899938
8781, 0.998459969199384
8787, 0.998469969399388
8788, 0.998479969599392
8789, 0.998489969799396
8796, 0.9984999699993999
8803, 0.998509970199404
8809, 0.998529970599412
8813, 0.998539970799416
8815, 0.99854997099942
8823, 0.998559971199424
8828, 0.9985699713994279
8829, 0.998579971599432
8832, 0.998589971799436
8838, 0.99859997199944
8863, 0.998609972199444
9082, 0.998619972399448
9093, 0.998629972599452
9110, 0.998639972799456
9112, 0.99864997299946
9118, 0.998669973399468
9121, 0.998679973599472
9122, 0.998689973799476
9125, 0.998709974199484
9132, 0.998719974399488
9144, 0.998729974599492
9157, 0.9987399747994959
9159, 0.9987499749995
9192, 0.998759975199504
9212, 0.998769975399508
9385, 0.998779975599512
9406, 0.998789975799516
9414, 0.99879997599952
9431, 0.9988099761995239
9434, 0.998819976399528
9438, 0.998829976599532
9445, 0.998839976799536
9454, 0.99884997699954
9460, 0.998859977199544
9466, 0.998869977399548
9467, 0.998889977799556
9470, 0.998909978199564
9479, 0.998919978399568
9482, 0.998929978599572
9483, 0.998939978799576
9534, 0.99894997899958
9649, 0.998959979199584
9710, 0.998969979399588
9754, 0.998979979599592
9758, 0.998989979799596
9761, 0.9989999799996
9765, 0.999009980199604
9766, 0.999019980399608
9775, 0.999029980599612
9782, 0.999039980799616
9784, 0.999059981199624
9791, 0.999069981399628
9823, 0.999079981599632
9825, 0.999089981799636
9877, 0.99909998199964
9879, 0.999109982199644
10079, 0.9991199823996479
10090, 0.999129982599652
10093, 0.999139982799656
10105, 0.99914998299966
10120, 0.999159983199664
10390, 0.999169983399668
10410, 0.999179983599672
10411, 0.9991899837996759
10412, 0.99919998399968
10417, 0.999209984199684
10423, 0.999219984399688
10695, 0.999229984599692
10747, 0.999239984799696
10754, 0.999259985199704
10760, 0.999269985399708
10911, 0.999279985599712
10994, 0.999289985799716
11032, 0.999309986199724
11034, 0.999319986399728
11052, 0.999329986599732
11056, 0.999339986799736
11315, 0.99934998699974
11327, 0.999359987199744
11375, 0.999369987399748
11649, 0.999379987599752
11655, 0.999389987799756
11664, 0.99939998799976
11680, 0.999409988199764
11985, 0.999419988399768
12248, 0.999429988599772
12293, 0.999439988799776
12300, 0.99944998899978
12354, 0.999459989199784
12589, 0.999469989399788
12595, 0.999479989599792
12610, 0.999489989799796
12644, 0.9994999899997999
12653, 0.999509990199804
12943, 0.999519990399808
12953, 0.999529990599812
13201, 0.999539990799816
13572, 0.99954999099982
13588, 0.999559991199824
13593, 0.999569991399828
14017, 0.999579991599832
14215, 0.999589991799836
14515, 0.99959999199984
14945, 0.999609992199844
15441, 0.999619992399848
15496, 0.999629992599852
15503, 0.999639992799856
15796, 0.99964999299986
15827, 0.999659993199864
16171, 0.999669993399868
16488, 0.999679993599872
16777, 0.999689993799876
16792, 0.99969999399988
17731, 0.999709994199884
17768, 0.999719994399888
18487, 0.999729994599892
18717, 0.999739994799896
20453, 0.9997499949999
20910, 0.999759995199904
20927, 0.999769995399908
23776, 0.999779995599912
25276, 0.999789995799916
26320, 0.99979999599992
26370, 0.999809996199924
26405, 0.999819996399928
29674, 0.999829996599932
31215, 0.999839996799936
31686, 0.99984999699994
34585, 0.999859997199944
35409, 0.999869997399948
38802, 0.999879997599952
43497, 0.999889997799956
45784, 0.99989999799996
49583, 0.999909998199964
51552, 0.999919998399968
51767, 0.999929998599972
54369, 0.999939998799976
54596, 0.99994999899998
64127, 0.999959999199984
64177, 0.999969999399988
67012, 0.999979999599992
178049, 0.999989999799996


==> res/openthread/openthread_90_percentile.csv <==
1, 5467
20, 6268
50, 7402
100, 12965



==> res/openthread/openthread_99_percentile.csv <==
1, 5496
20, 6297
50, 26959
100, 29510

